Kishu: Time-Traveling for Computational Notebooks

Computational notebooks (e.g., Jupyter, Google Colab) are widely used by data scientists. A key feature of notebooks is the interactive computing model of iteratively executing cells (i.e., a set of statements) and observing the result (e.g., model or plot). Unfortunately, existing notebook systems do not offer time-traveling to past states: when the user executes a cell, the notebook session state consisting of user-defined variables can be irreversibly modified - e.g., the user cannot 'un-drop' a dataframe column. This is because, unlike DBMS, existing notebook systems do not keep track of the session state. Existing techniques for checkpointing and restoring session states, such as OS-level memory snapshot or application-level session dump, are insufficient: checkpointing can incur prohibitive storage costs and may fail, while restoration can only be inefficiently performed from scratch by fully loading checkpoint files. In this paper, we introduce a new notebook system, Kishu, that offers time-traveling to and from arbitrary notebook states using an efficient and fault-tolerant incremental checkpoint and checkout mechanism. Kishu creates incremental checkpoints that are small and correctly preserve complex inter-variable dependencies at a novel Co-variable granularity. Then, to return to a previous state, Kishu accurately identifies the state difference between the current and target states to perform incremental checkout at sub-second latency with minimal data loading. Kishu is compatible with 146 object classes from popular data science libraries (e.g., Ray, Spark, PyTorch), and reduces checkpoint size and checkout time by up to 4.55x and 9.02x, respectively, on a variety of notebooks.

==> sections/data/append_modify_test_restore.txt <==
percent ours dill criu
0 0.176 0.999 1.498
10 0.177 1.000 1.940
20 0.163 1.018 1.250
30 0.168 1.012 1.371
40 0.160 1.035 1.424
50 0.161 1.032 1.619
60 0.157 1.047 1.915
70 0.156 1.062 1.326
80 0.151 1.076 1.383
90 0.148 1.073 1.459
100 0.148 1.080 1.548

==> sections/data/append_modify_test_size.txt <==
percent ours dill criu
0 40087808 400017106 44368580
10 40087808 400017272 408581796
20 40087808 408017230 412596845
30 40087808 412017428 416669908
40 40087808 416017536 420665002
50 40087808 420017644 424659164
60 40087808 424017752 428631632
70 40086008 428017866 432714266
80 40085998 432017974 436658571
90 40096000 436018082 440695130
100 40096000 440018209 444640921

==> sections/data/append_modify_test_time.txt <==
percent ours dill criu
0 0.534 1.217 0.091
10 0.511 1.291 0.219
20 0.598 1.300 0.219
30 0.459 1.281 0.232
40 0.505 1.313 0.230
50 0.505 1.337 0.231
60 0.434 1.350 0.236
70 0.434 1.361 0.238
80 0.429 1.372 0.236
90 0.415 1.389 0.233
100 0.373 1.476 0.234

==> sections/data/appendix_create_modify_count.txt <==
cellnum create modify
1 10 0
2 1 0
3 3 0
4 3 1
5 0 1
6 0 2
7 0 1
8 0 1
9 0 1
10 0 1
11 0 1
12 2 2
13 1 2
14 0 3
15 0 1
16 0 1
17 0 2
18 2 1
19 5 1
20 2 0
21 1 0
22 4 4
23 0 0
24 0 2
25 1 2
26 0 0
27 1 0
28 2 0
29 1 0
30 1 0
31 0 1
32 1 0
33 0 1
34 0 1
35 2 4
36 0 0
37 0 2
38 0 3
39 0 0
40 1 0
41 0 0
42 0 1
43 3 2
44 0 0
45 0 0
46 0 1
47 2 2
48 0 0
49 1 0
50 1 1

==> sections/data/appendix_create_modify_size.txt <==
cellnum create modify
1 1592 472
2 536 472
3 1048 472
4 168599136 600
5 472 168083376
6 472 216209576
7 472 215630688
8 472 310712096
9 472 310712096
10 472 324295136
11 472 324295136
12 2104 352118736
13 1592 265298352
14 472 319786864
15 472 319212224
16 472 319212352
17 472 306163928
18 597670504 305628800
19 400748936 292045752
20 672 472
21 544 472
22 10032 400748864
23 472 472
24 472 9928
25 1384 9928
26 472 472
27 171829520 472
28 1136 472
29 90330520 472
30 1016 472
31 472 239608
32 536 472
33 472 600
34 472 544
35 648 17033400
36 472 472
37 472 50536
38 472 51448
39 472 472
40 560 472
41 472 472
42 472 544
43 6152 101197960
44 472 472
45 472 472
46 472 544
47 632 15118360
48 472 472
49 560 472
50 600 239608

==> sections/data/appendix_profiling_var_count.txt <==
cellnum total profiled
1 10 0
2 11 0
3 14 0
4 17 4
5 17 1
6 17 2
7 17 1
8 17 1
9 17 1
10 17 1
11 17 1
12 19 5
13 20 2
14 20 3
15 20 1
16 20 1
17 20 2
18 22 1
19 27 2
20 29 0
21 30 0
22 34 7
23 34 2
24 34 3
25 35 3
26 35 1
27 36 2
28 38 1
29 39 2
30 40 2
31 40 2
32 41 0
33 41 2
34 41 1
35 43 9
36 43 2
37 43 3
38 43 4
39 43 1
40 44 4
41 44 1
42 44 1
43 47 4
44 47 2
45 47 1
46 47 1
47 49 5
48 49 2
49 50 4

==> sections/data/appendix_profiling_var_size.txt <==
cellnum total profiled
1 559240 472
2 563048 472
3 567728 472
4 169169584 1176
5 169213584 168083376
6 216906104 216209576
7 216931712 215630688
8 312014448 310712096
9 312052624 310712096
10 325636160 324295136
11 325676008 324295136
12 352937624 352118928
13 266128352 265298352
14 320618640 319786864
15 320670080 319212224
16 320670736 319212352
17 307049592 306163928
18 599115872 305628800
19 999908464 597670504
20 999930520 472
21 999932512 472
22 1000312976 400749192
23 1000314024 648
24 1000326304 292055136
25 1000333224 310392240
26 1000334104 1384
27 1166048000 310383048
28 1166054192 1384
29 1250271632 310383016
30 1250276648 1448
31 1249978672 239856
32 1249980480 472
33 1249981376 672
34 1249981664 544
35 1250092904 400799136
36 1250094832 648
37 1250106808 292095744
38 1250106616 310433064
39 1250109144 1384
40 1250111368 824
41 1250112952 536
42 1250111424 544
43 1575065448 101198088
44 1575066080 632
45 1575067184 536
46 1575068688 544
47 1633763608 102051672
48 1633764280 632
49 1633767760 792
50 1633772408 1173584

==> sections/data/checkpoint_coverage.txt <==
Method fails
1 6
2 7
3 8


==> sections/data/checkpoint_graph_size.txt <==
cell qiskit hwlm
50 53766 175409
100 180497 620046
150 338143 1097939
200 490758 1573496
250 653246 2050280
300 816697 2518670
350 976857 2999249
400 1138204 3477451
450 1298178 3960763
500 1457632 4453686
550 1615207 4930008
600 1773314 5410944
650 1930185 5904901
700 2090298 6387261
750 2250918 6863294
800 2409670 7352907
850 2570653 7842307
900 2730531 8315647
950 2889656 8804786
1000 3048443 9295517

==> sections/data/checkpoint_size_04.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 84374441.0 0.0 0.0 84395153.0 0.0
2 168778064.0 4242.0 1548810.0 89824315.0 1548804.0
3 269563259.0 11866.0 3048202.0 147698468.0 3040004.0
4 370369286.0 20988.0 4539402.0 153327127.0 4531204.0
5 471200267.0 33244.0 6038794.0 161011837.0 6018308.0
6 572035660.0 46707.0 7534090.0 167286420.0 7509508.0
7 672887756.0 61886.0 9033482.0 187320244.0 8996612.0
8 796579531.0 78415.0 10532874.0 262966732.0 10483716.0
9 939064613.0 96678.0 12032266.0 326230194.0 11974916.0
10 1081582985.0 116763.0 13535754.0 334054940.0 13462020.0
11 1224101588.0 138135.0 15035149.0 340782920.0 14949127.0
12 1366620556.0 161121.0 16534541.0 347781605.0 16444423.0
13 1509143781.0 185402.0 18046221.0 352953255.0 17939719.0
14 1651667353.0 211429.0 19557901.0 359644176.0 19439111.0
15 1794145205.0 238658.0 21069581.0 366334841.0 20930311.0
16 1936635683.0 267166.0 22573069.0 371492628.0 22421511.0
17 2084927354.0 298767.0 24080653.0 450329040.0 23916807.0
18 2233227570.0 385386.0 25645581.0 457087116.0 25461255.0
19 2402724546.0 473308.0 27210509.0 544856639.0 26960647.0
20 2572221873.0 830274.0 28996621.0 552913368.0 28685319.0
21 2741731826.0 1188439.0 30778637.0 562760530.0 30184711.0
22 2911246212.0 1548701.0 32564749.0 570276336.0 31684103.0
23 3080789602.0 1910231.0 34350861.0 576720875.0 33183495.0
24 3250333330.0 2291469.0 36157453.0 584007086.0 34707463.0
25 3419620061.0 2673927.0 37959949.0 591835687.0 36206855.0
26 3600287372.0 2826745.0 39610893.0 638361526.0 37820935.0
27 3781024846.0 2981781.0 41257741.0 648435478.0 39328519.0
28 3961766754.0 3138160.0 42900493.0 657360790.0 40832007.0
29 4155136159.0 3295893.0 44551437.0 754280000.0 42343687.0
30 4348514097.0 3455134.0 46198285.0 765904037.0 43851271.0
31 4541892369.0 3617813.0 47857421.0 773932210.0 45362951.0
32 4735280044.0 3781760.0 49512461.0 798462916.0 46870535.0
33 4928704581.0 3947188.0 51167501.0 840502356.0 48378119.0
34 5123418917.0 4117900.0 52830733.0 941030917.0 49889799.0
35 5318145903.0 4293006.0 54502157.0 950835535.0 51413767.0
36 5524475542.0 4472052.0 56173581.0 1049914849.0 52929543.0
37 5730969022.0 4652990.0 57857293.0 1092162904.0 54449415.0
38 5952766706.0 4836092.0 59536909.0 1207541232.0 55969287.0
39 6174564756.0 5022455.0 61228813.0 1217118790.0 57493255.0
40 6396363142.0 5210570.0 62924813.0 1226057943.0 59017223.0
41 6618161860.0 5400440.0 64616717.0 1235057204.0 60541191.0
42 6852608070.0 5591792.0 66316813.0 1357061727.0 62065159.0
43 7087058729.0 5785074.0 68008717.0 1367399900.0 63585031.0
44 7321509726.0 5980088.0 69700621.0 1376764354.0 65113095.0
45 7517419227.0 6176927.0 71400717.0 1490166855.0 66632967.0
46 7713329072.0 6442915.0 73182733.0 1499352605.0 68247047.0
47 7909239255.0 6711566.0 74968845.0 1507869258.0 69816071.0
48 8108215689.0 6981463.0 76759053.0 1538889564.0 71352327.0
49 8345608697.0 21262553.0 94585101.0 1624278651.0 86921479.0
50 8560977764.0 37552546.0 116433421.0 1678107150.0 100499975.0
51 8777521322.0 53846337.0 138294029.0 1697060250.0 102048519.0
52 8994069160.0 70150913.0 160162829.0 1703537072.0 103605255.0
53 9210617329.0 86456744.0 182027533.0 1709406109.0 105161991.0
54 9427165836.0 102764775.0 203904525.0 1719238798.0 106710535.0
55 9643714690.0 119074722.0 225777421.0 1730086498.0 108259079.0
56 9860923479.0 135666232.0 247707661.0 1768600965.0 109840391.0
57 10078136717.0 152260538.0 269621517.0 1776684204.0 111409415.0
58 10295350307.0 168856082.0 291543565.0 1784736694.0 112966151.0
59 10533415600.0 185452938.0 313461517.0 1855939022.0 114510599.0
60 10771509916.0 207948582.0 344448013.0 1868568627.0 121973767.0
61 11020061031.0 230445028.0 375454989.0 1951864467.0 123534599.0
62 11268678215.0 255490163.0 409005581.0 1960576598.0 133545479.0
63 11517295735.0 280536625.0 442564365.0 1968840231.0 135106311.0
64 11765913616.0 305584426.0 476110861.0 1974718136.0 136663047.0
65 12014531835.0 330633571.0 509665549.0 1980989689.0 138227975.0
66 12263158584.0 355687667.0 543224333.0 1987011964.0 139788807.0
67 12511785671.0 380743018.0 576795405.0 1992934298.0 141349639.0
68 12760417190.0 405806661.0 610362381.0 1998671729.0 142935047.0
69 13009065433.0 430872155.0 643925261.0 2005962574.0 144495879.0
70 13257714014.0 455938993.0 677488141.0 2013493583.0 146064903.0
71 13506362921.0 481007382.0 711063309.0 2019280205.0 147625735.0
72 13755020349.0 506080960.0 744634381.0 2024867148.0 149194759.0
73 14003678113.0 531156224.0 778217741.0 2030626512.0 150759687.0
74 14252340311.0 556232965.0 811788813.0 2036863090.0 152328711.0
75 14501006955.0 581318669.0 845380365.0 2044295559.0 153914119.0
76 14749673925.0 606405584.0 878980109.0 2051346157.0 155479047.0
77 14998341246.0 630691394.0 911764749.0 2057787076.0 157052167.0
78 15247017091.0 654982790.0 944561677.0 2064778677.0 158645767.0
79 15495738333.0 679272837.0 977358605.0 2071489953.0 160218887.0
80 15744459912.0 703566298.0 1010163725.0 2078509711.0 161804295.0
81 15994394024.0 727861287.0 1042964749.0 2116055067.0 163377415.0

==> sections/data/checkpoint_size_clustering.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 78241535.0 2064.0 0.0 78247324.0 0.0
2 234984892.0 6577.0 14619137.0 219601570.0 14619133.0
3 472426429.0 23533678.0 29184769.0 369907288.0 29184765.0
4 709896961.0 47061964.0 67290113.0 377545091.0 67286013.0
5 947629974.0 70591418.0 105403649.0 395714005.0 105387261.0
6 1168435452.0 93338130.0 143508993.0 426268475.0 119944701.0
7 1389241246.0 116086316.0 180832001.0 432773871.0 157271805.0
8 1610047380.0 138835768.0 218155009.0 443266692.0 171829245.0
9 1873167108.0 184322972.0 255482113.0 542549285.0 186390781.0
10 2136352700.0 229811419.0 315566593.0 548000824.0 223713789.0
11 2399538615.0 275301269.0 375651076.0 553044457.0 238275328.0
12 2690480833.0 345105361.0 435735556.0 702113369.0 252836864.0
13 3028829474.0 402436642.0 520170756.0 893720405.0 314502400.0
14 3373569580.0 465297297.0 586604036.0 1140227513.0 333843968.0
15 3728302112.0 533695293.0 653049604.0 1291925174.0 350838528.0
16 4092999902.0 607636299.0 719523844.0 1441394197.0 367853568.0
17 4467662455.0 687131154.0 786010372.0 1591484660.0 384893184.0
18 4852519600.0 772183440.0 852521476.0 1692601177.0 401949184.0
19 5237377092.0 857243692.0 919061252.0 1704884318.0 419033856.0
20 5632200213.0 948645780.0 985605124.0 1856748047.0 434398208.0
21 6046221823.0 1045604268.0 1052960004.0 2022522810.0 451507456.0
22 6470356842.0 1148121802.0 1120331268.0 2185503832.0 468633088.0
23 6894492220.0 1252209209.0 1187714820.0 2241391986.0 485775104.0
24 7318627928.0 1356297971.0 1255102468.0 2281642915.0 501917696.0

==> sections/data/checkpoint_size_pytorch.txt <==
cellnum en ours dump
0 0 0 0
1 0.0 0.0 0.0
2 15267 762381.0 15267.0
3 33286 1467149.0 33286.0
4 54067 2167821.0 54067.0
5 76670 2868493.0 76670.0
6 1599046 6137357.0 1599046.0
7 3124252 6842125.0 3124252.0
8 4651294 7550989.0 4651294.0
9 6179936.0 8255757.0 6179936.0
10 7710074.0 8968717.0 7710074.0
11 9244466.0 9685776.0 9244466.0
12 9244466.0 11836432.0 10780719.0
13 35951667 12545296.0 12319700.0
14 62660300 38448656.0 39026901.0
15 64990727 64360208.0 65735534.0
16 125074863 65863696.0 68065961.0
17 185164208 124371216.0 128150097.0
18 245249384 125080080.0 188235813.0
19 390661949 125797136.0 248325158.0
20 536182817 211907600.0 393737723.0
21 681707316 383296784.0 539258591.0
22 827235776 384026128.0 684783090.0
23 1143183973 384739088.0 830311550.0
24 1459973489 641325072.0 1146259747.0
25 1776789276 642885904.0 1463049263.0
26 2093605850 643721744.0 1779865050.0
27 2410424166 644508432.0 2096681624.0

==> sections/data/checkpoint_size_qiskit.txt <==
cellnum criu en criuinc ours
0 0 0 0 0
1 59607105.0 0.0 59612446.0 0.0
2 170889880.0 803333.0 155188639.0 803334.0
3 282201665.0 1540869.0 160778450.0 1540870.0
4 393522175.0 2286597.0 168974196.0 2286598.0
5 508974826.0 3028229.0 221846669.0 3028230.0
6 624448302.0 3769861.0 228376589.0 3769862.0
7 740773859.0 4523781.0 272782536.0 4519686.0
8 857104117.0 5269509.0 279005909.0 5265414.0
9 974389413.0 6015237.0 324180620.0 6015238.0
10 1091690879.0 6765061.0 329386892.0 6760966.0
11 1209529050.0 7514888.0 374544169.0 7502601.0
12 1327454502.0 8268808.0 384050919.0 8248329.0
13 1448605153.0 9022728.0 435431832.0 8998153.0
14 1570367344.0 9780744.0 484973068.0 9739785.0
15 1692142170.0 10538760.0 492220439.0 10489609.0
16 1842188901.0 11296776.0 605474352.0 11235337.0
17 2045051943.0 12062984.0 773461719.0 11981065.0
18 2247956471.0 12825096.0 781780287.0 12726793.0
19 2450888735.0 13587208.0 788722683.0 13472521.0
20 2654628834.0 14357512.0 863499532.0 14226441.0
21 2861355410.0 15127816.0 947415058.0 14984457.0
22 3068102810.0 15898120.0 957695908.0 15738377.0
23 3276861299.0 16672520.0 1038248996.0 16488201.0
24 3486807901.0 17451016.0 1113902814.0 17242121.0
25 3696979895.0 18229512.0 1123688075.0 17996041.0
26 3907160834.0 18999816.0 1130690906.0 18741769.0
27 4117346778.0 19778312.0 1136486007.0 19499785.0
28 4327537437.0 20548616.0 1143254100.0 20249609.0
29 4538352086.0 21327112.0 1215714231.0 21011721.0
30 4749179357.0 22097416.0 1223923851.0 21761545.0
31 4960018136.0 22867720.0 1229571272.0 22511369.0
32 5170865554.0 23642120.0 1235156083.0 23261193.0
33 5381721522.0 24424712.0 1240640769.0 24019209.0
34 5626670609.0 25203208.0 1347428850.0 24769033.0
35 5871636828.0 25977608.0 1354578880.0 25518857.0
36 6116610265.0 26760200.0 1362219365.0 26285065.0
37 6362145209.0 27563272.0 1435584134.0 27047177.0
38 6608299792.0 28349960.0 1509846301.0 27801097.0
39 6855171519.0 29140744.0 1584827653.0 28555017.0
40 7102108442.0 29931528.0 1629066306.0 29313033.0
41 7349053905.0 30722312.0 1636584604.0 30079241.0
42 7596004074.0 31521288.0 1643145574.0 30837257.0
43 7843679405.0 32312072.0 1719138641.0 31599369.0
44 8091375536.0 33115144.0 1728184091.0 32357385.0
45 8339081023.0 33910024.0 1735821395.0 33123593.0
46 8587519766.0 34709000.0 1812575733.0 33885705.0
47 8835979497.0 35507976.0 1821699427.0 34643721.0
48 9084443656.0 36302856.0 1829390776.0 35409929.0
49 9333653423.0 37110024.0 1969184765.0 36176137.0
50 9582884321.0 37909000.0 1979569620.0 36938249.0
51 9832672242.0 38707976.0 2057994629.0 37708553.0
52 10083186847.0 39519240.0 2137006899.0 38478857.0
53 10334693409.0 40318216.0 2217305422.0 39236873.0
54 10586212765.0 41129480.0 2226749805.0 40007177.0
55 10838698919.0 41936648.0 2307993251.0 40769289.0
56 11091201982.0 42739720.0 2317465710.0 41539593.0
57 11344606668.0 43546888.0 2399719790.0 42309897.0
58 11598069380.0 44354056.0 2409253242.0 43076105.0
59 11852515158.0 45165320.0 2492497335.0 43854601.0
60 12106977818.0 45976584.0 2508299119.0 44624905.0
61 12361440819.0 46787848.0 2520742843.0 45399305.0
62 12616768408.0 47603208.0 2605572841.0 46161417.0
63 12872108355.0 48422664.0 2612189536.0 46931721.0
64 13127452754.0 49246216.0 2619083898.0 47702025.0
65 13383641084.0 50069768.0 2704082013.0 48476425.0
66 13639850264.0 50901512.0 2714465291.0 49250825.0
67 13898883857.0 51733256.0 2795162734.0 50037513.0
68 14158246376.0 52565000.0 2867153864.0 50803721.0
69 14417609509.0 53404936.0 2874779298.0 51574025.0
70 14676976909.0 54248968.0 2881726487.0 52348425.0
71 14936344664.0 55088904.0 2887471614.0 53118729.0
72 15195712736.0 55928840.0 2895406378.0 53884937.0
73 15456002170.0 56805640.0 2977885342.0 54688009.0
74 15717385707.0 57686536.0 3059913947.0 55470601.0
75 15980404276.0 58563336.0 3144041289.0 56261385.0
76 16252648669.0 59464712.0 3239313708.0 57101321.0
77 16524909551.0 60370184.0 3246327490.0 57871625.0
78 16797531385.0 61275656.0 3321481741.0 58646025.0
79 17070718959.0 62181128.0 3343313277.0 59424521.0
80 17344586441.0 63000584.0 3456333962.0 60194825.0
81 17618515801.0 63828232.0 3537664844.0 60973321.0
82 17892793386.0 64659976.0 3554148352.0 61755913.0
83 18167109444.0 65483528.0 3567085075.0 62530313.0
84 18441425140.0 66307080.0 3574421361.0 63304713.0

==> sections/data/checkpoint_size_ray.txt <==
cellnum dump en ours
0 0 0 0
1 0.0 0.0 0.0
2 2580.0 184833.0 184831.0
3 1493778.0 316161.0 1798911.0
4 2986573.0 439297.0 3245055.0
5 105534805.0 562433.0 106022143.0
6 309138820.0 697857.0 308459007.0
7 512744233.0 825089.0 308582143.0
8 716352643.0 952321.0 308709375.0
9 919963171.0 102242561.0 409991423.0
10 1123575570.0 304691713.0 511277567.0
11 1327189314.0 507140868.0 511408898.0
12 1530805066.0 709598212.0 511544322.0
13 1734422413.0 912055556.0 511679746.0
14 1938040924.0 1114512900.0 511806978.0
15 2202293331.0 1316966148.0 511938306.0
16 2466551067.0 1519423492.0 512069634.0
17 2730811103.0 1721880836.0 512209154.0
18 2995073908.0 1924350468.0 512344578.0
19 3259338019.0 2126824196.0 512488194.0
20 3523603278.0 2329289732.0 512623618.0

==> sections/data/checkpoint_size_sklearn.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 153498449.0 0.0 0.0 153516805.0 0.0
2 307025900.0 2150.0 168454.0 159368765.0 168454.0
3 727206286.0 5891.0 271110.0 468865318.0 271110.0
4 1147587725.0 86420215.0 373766.0 640634248.0 86864902.0
5 1582514039.0 172835758.0 476422.0 878338478.0 173466886.0
6 2017621086.0 266354552.0 7706118.0 918844934.0 180688390.0
7 2453742986.0 359874970.0 14931718.0 992345208.0 187901702.0
8 2890279469.0 453526467.0 22157318.0 1003742993.0 188012550.0
9 3326573932.0 547400314.0 29604102.0 1023669738.0 195447046.0
10 3763033451.0 641416847.0 37050886.0 1034508279.0 202885638.0
11 4199328595.0 735655706.0 44718857.0 1046396382.0 210541321.0
12 4635624073.0 829896413.0 52390921.0 1052669367.0 218197001.0
13 5111395887.0 924139050.0 60062985.0 1285305339.0 218303753.0
14 5611179560.0 1049497292.0 98872841.0 1324597458.0 249560585.0
15 6110963577.0 1206365228.0 106544905.0 1330293230.0 341376777.0
16 6610747932.0 1363234892.0 114221065.0 1399883353.0 341487625.0
17 7116657596.0 1520108186.0 214720777.0 1419004533.0 366276873.0
18 7622567684.0 1677027847.0 315240969.0 1426207329.0 372425225.0
19 8113971809.0 1833948924.0 415757065.0 1466282197.0 372716297.0
20 8605376379.0 1990872625.0 516273161.0 1495323500.0 403665929.0
21 9096781279.0 2147798269.0 616789257.0 1500888449.0 403776777.0
22 9588186537.0 2304725296.0 717309449.0 1506457669.0 403899913.0
23 10103471830.0 2461653620.0 817825545.0 1564280615.0 404014857.0
24 10618757548.0 2618583898.0 918341641.0 1571210060.0 404129801.0
25 11134043530.0 2775517352.0 1018861833.0 1628993086.0 404248841.0
26 11829476327.0 2932454559.0 1119382025.0 2145424970.0 404363785.0
27 12524913562.0 3115571199.0 1246112521.0 2175259357.0 430689033.0
28 13220355242.0 3300149768.0 1374301193.0 2186953969.0 433916937.0
29 13915801362.0 3484730522.0 1502493961.0 2232608858.0 435498249.0
30 14611251920.0 3670226592.0 1651957257.0 2261188669.0 479628809.0
31 15306710840.0 3857183507.0 1802882825.0 2476001892.0 505593609.0
32 16003482258.0 4044142964.0 1953808393.0 2700310254.0 529907721.0
33 16701302592.0 4231105611.0 2104725769.0 2947452910.0 530026761.0
34 17399123268.0 4421900392.0 2279834121.0 2959077195.0 555983369.0
35 18096944290.0 4612696772.0 2454950665.0 2998234977.0 580301577.0
36 18794765656.0 4804165946.0 2630063113.0 3044727555.0 584786953.0
37 19492587364.0 4999216854.0 2805183753.0 3082709096.0 606872841.0
38 20190409418.0 5194271129.0 2982413833.0 3133426308.0 609121801.0
39 20888231823.0 5389328774.0 3170285321.0 3141673431.0 619886345.0
40 21586557840.0 5585368083.0 3359115273.0 3353944305.0 620972041.0
41 22284896498.0 5782383277.0 3548899593.0 3566216082.0 622053641.0
42 22983243502.0 5979561674.0 3740588553.0 3778897563.0 625998345.0
43 23700418890.0 6178818563.0 3932281609.0 4029640230.0 633686793.0

==> sections/data/checkpoint_size_storesales.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 238292656.0 3197.0 0.0 238302659.0 0.0
2 673758804.0 108727496.0 52257304.0 532529689.0 52257304.0
3 1109245824.0 217453723.0 104461080.0 541919679.0 210985752.0
4 1565326494.0 331254722.0 156660760.0 617346522.0 265856024.0
5 2021407537.0 448739508.0 317994264.0 663767182.0 426210584.0
6 2480696654.0 563563220.0 482625048.0 713691302.0 481764888.0
7 2942901958.0 680820727.0 643909400.0 766931671.0 533972760.0
8 3406763888.0 798085805.0 805193752.0 835606847.0 588724248.0
9 3871244713.0 915574221.0 966474008.0 896388759.0 640928024.0
10 4346316327.0 1038026649.0 1127868952.0 985256861.0 693238296.0
11 4833518201.0 1162924034.0 1297644315.0 1138239708.0 756419355.0
12 5370440638.0 1286506363.0 1469336603.0 1322330084.0 817515547.0
13 5912216175.0 1414279061.0 1639861531.0 1406258396.0 869776667.0
14 6578006141.0 1556585101.0 1812241947.0 1733114206.0 1026739739.0
15 7243796469.0 1698893312.0 1999425307.0 1923078198.0 1078963995.0
16 8125678647.0 1837698808.0 2186608667.0 2460915441.0 1248899099.0
17 9007561210.0 1976536373.0 2370539803.0 2506149222.0 1415586075.0
18 9889444146.0 2115406584.0 2554499611.0 2777525043.0 1467834907.0
19 10771327488.0 2255626305.0 2738524955.0 2884267733.0 1634583323.0
20 11700064939.0 2396408457.0 2921219099.0 3393396193.0 1698874395.0
21 12628277062.0 2536284290.0 3102905627.0 3543152789.0 1866421531.0
22 13556489576.0 2676161693.0 3283797531.0 3570946775.0 2033169947.0
23 14484956601.0 2945573639.0 3464673051.0 4006964225.0 2085394203.0
24 15413423880.0 3214988557.0 3771283483.0 4030546318.0 2263353371.0
25 18463027619.0 3709651973.0 4077881627.0 6679529086.0 2315573531.0
26 21512631735.0 4204322917.0 4613888539.0 6710818278.0 2722925083.0
27 24562239619.0 4699012758.0 5149870875.0 7570334829.0 2775161627.0
28 27611846809.0 5193705374.0 5685873691.0 7761061577.0 3182504987.0
29 30588892978.0 5723913868.0 6221880603.0 8478654215.0 3234741531.0
30 33565939530.0 6254124222.0 6793510427.0 8621312144.0 3677683227.0
31 36542986460.0 6784337217.0 7365087003.0 8735604341.0 4120559387.0
32 39520033784.0 7314552872.0 7936663579.0 8901518873.0 4172804123.0
33 42497081341.0 7844771132.0 8508244251.0 9013501844.0 4225052955.0
34 45532221047.0 8370832761.0 9079824923.0 9701326668.0 4277301787.0
35 48567660192.0 8896188644.0 9646474011.0 10010547810.0 4330349339.0
36 51603505448.0 10055694757.0 10212418587.0 12108584963.0 4382606363.0
37 54539309880.0 11230210582.0 11411485979.0 12871251462.0 5067986203.0
38 57475114697.0 12404729040.0 12628055579.0 12892328507.0 5771650587.0
39 60933781578.0 14011033079.0 13844625179.0 14755525166.0 5823899419.0
40 64392448829.0 15617339689.0 14428043291.0 14914733738.0 5876148251.0
41 67851116473.0 17223648301.0 15011461403.0 14938992424.0 5943679259.0

==> sections/data/checkpoint_size_tps.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 101542476.0 2542.0 0.0 101547531.0 0.0
2 247429918.0 6800.0 193050.0 216511299.0 193050.0
3 393346425.0 13231.0 320282.0 222593195.0 320282.0
4 616178779.0 37179598.0 455706.0 354582227.0 455706.0
5 839068860.0 75297490.0 595226.0 367546231.0 36402458.0
6 1062024576.0 137252204.0 730650.0 406309578.0 72222234.0
7 1284996929.0 199209195.0 861978.0 416721693.0 131983130.0
8 1562320918.0 308703725.0 997402.0 526492543.0 132118554.0
9 1839682147.0 418201200.0 1132826.0 537324987.0 239311130.0
10 2130769068.0 534491039.0 1276442.0 567994202.0 239446554.0
11 2421856383.0 650783922.0 1411869.0 578621119.0 353438493.0
12 2719686590.0 780698848.0 1551389.0 710893682.0 353573917.0
13 3024318123.0 913384777.0 1690909.0 848654333.0 481348893.0
14 3356130186.0 1073311392.0 1838621.0 1013163501.0 614243869.0
15 3688045034.0 1233241641.0 1990429.0 1025584887.0 774405917.0
16 4169398215.0 1393173274.0 2134045.0 1340310968.0 774545437.0
17 4803567467.0 1546297140.0 2277661.0 1600545454.0 934424861.0
18 5437749386.0 1852214978.0 2421277.0 1756720820.0 1087767069.0
19 6376501793.0 2317716724.0 2564893.0 2190822556.0 1393795869.0
20 7412090855.0 2783219991.0 2708509.0 2430667102.0 1710023709.0
21 8447720284.0 3248724736.0 2868509.0 2452597197.0 1710175517.0
22 9919163995.0 3714603161.0 3016221.0 3024730838.0 1710319133.0
23 11390690042.0 4180483236.0 167053085.0 3041412894.0 1874347805.0
24 12862396625.0 4646374133.0 331085853.0 3073546518.0 1874495517.0
25 14334103589.0 5112266751.0 495122717.0 3101675786.0 1874639133.0
26 15805810811.0 5578160727.0 659163677.0 3121658144.0 1874786845.0
27 17277518418.0 6109247031.0 823204637.0 3207811723.0 1874930461.0
28 18722056156.0 6640335063.0 987241501.0 3242973458.0 1943047197.0
29 20166594279.0 7204020043.0 1151286557.0 3294834149.0 1943194909.0
30 21611132792.0 7767706728.0 1315327517.0 3304851729.0 1978691101.0
31 23055671692.0 8331253700.0 1479376669.0 3319034711.0 1978842909.0
32 24500210976.0 8894802130.0 1643532317.0 3329099587.0 1979101213.0
33 25944750486.0 9458351994.0 1807692061.0 3338353529.0 1979248925.0
34 27389290381.0 10021903305.0 1971851805.0 3347850208.0 1979396637.0
35 31042421816.0 10585528151.0 2136011549.0 5881147140.0 1979544349.0
36 34695553637.0 11149154495.0 2300294173.0 5899883801.0 1980122141.0
37 38348686128.0 11712791659.0 2464584989.0 5919141778.0 1980273949.0
38 42001819063.0 12276430525.0 2628867613.0 5940202106.0 1980421661.0
39 45654952693.0 12840070749.0 2793162525.0 5953133076.0 1980577565.0
40 49308086707.0 13403712886.0 2957449245.0 5965703081.0 1980725277.0
41 52961221100.0 13967356443.0 3121740061.0 5978531823.0 1980877085.0
42 56614355884.0 14531001506.0 3286030877.0 5990594469.0 1981032989.0
43 60746396643.0 15419596412.0 3450321693.0 6916837186.0 1981180701.0
44 64878437899.0 16308192879.0 3975224349.0 6929076327.0 2341944349.0
45 69010479532.0 17196790855.0 4500131101.0 6941498851.0 2342096157.0
46 73142521503.0 18085390330.0 5025046045.0 6953462485.0 2342252061.0
47 80118310381.0 19032065776.0 5549960989.0 12057987513.0 2342412061.0
48 87094078638.0 19978742734.0 6132756509.0 12086189888.0 2736599069.0
49 94069847280.0 20925421547.0 6715560221.0 12102182042.0 2736754973.0

==> sections/data/checkpoint_time_04.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 0.37109089 0.0 0.0 0.0 0.0
2 0.61291576 0.00154853 0.07779026 0.06500697 0.01968575
3 0.9520878800000001 0.00343895 0.10435772 0.40175748 0.02398301
4 1.24254561 0.0056307300000000005 0.13096619 0.48270154 0.03235198
5 1.5174188700000002 0.00764537 0.15537 0.56309128 0.0360725
6 1.8875372500000003 0.00961828 0.18106127 0.6393244299999999 0.03942204
7 2.2302181800000005 0.01184296 0.28413105 0.7560574999999999 0.0448854
8 2.5967195100000007 0.014173499999999999 0.32088852 1.0000121599999998 0.049477099999999996
9 3.0918810400000005 0.016571989999999998 0.3602612 1.30882335 0.04955816
10 3.6142244400000005 0.019258969999999997 0.39804601 1.44222784 0.05462288999999999
11 4.09951544 0.021859159999999996 0.43156814 1.55436277 0.05703448999999999
12 4.588259460000001 0.024754039999999995 0.46694993 1.6870327 0.06496524999999999
13 5.13443113 0.027808419999999993 0.54082417 1.7993176 0.06504392999999999
14 5.68715668 0.030919539999999995 0.64505243 1.91446901 0.07523345999999999
15 5.83737445 0.034007539999999996 0.6886332000000001 2.02639318 0.07790922999999998
16 5.989660740000001 0.03717159 0.73614645 2.13403655 0.08066510999999998
17 6.14357352 0.04054211 0.7816979900000001 2.6588430499999998 0.08645462999999999
18 6.296125170000001 0.15581129 0.8425417000000001 2.8243427399999996 0.09744668
19 6.46905946 0.20740698 1.02593399 3.3000295299999998 0.10161448
20 6.636007780000001 0.51959274 1.1182286799999999 3.4341712099999997 0.14950323999999998
21 6.798340080000001 0.82646296 1.2394929 3.5671815999999996 0.14958000999999999
22 6.960849520000001 1.26378915 1.33266545 3.6959490899999996 0.15340948999999998
23 7.123316520000001 1.56765124 1.42231775 3.8197135999999996 0.15550256999999998
24 7.285920380000001 1.88639471 1.64093924 3.9472665899999995 0.18767810999999998
25 7.449566120000001 2.33111283 1.74338675 4.0787818499999995 0.18775798
26 7.618173120000001 2.33620378 1.87432337 4.37129021 0.19508601
27 7.78687644 2.34147426 1.9916539199999999 4.51028467 0.19516683
28 7.958292480000001 2.34624239 2.14416647 4.63261987 0.19812537000000002
29 8.133879420000001 2.35111686 2.26214623 5.04133178 0.20193911000000003
30 8.307373280000002 2.35661956 2.68835854 5.18927075 0.20201874000000003
31 8.480838530000002 2.36177512 2.90869593 5.324036850000001 0.20939565000000004
32 8.654881710000002 2.366991 2.99712777 5.51026822 0.21145630000000004
33 8.829763880000002 2.37234421 3.08871031 5.76470138 0.21464491000000005
34 9.009529100000002 2.37883158 3.33980251 6.39856483 0.22372699000000004
35 9.184827080000002 2.38552375 3.4469533 6.53719141 0.23737884000000004
36 9.365769850000001 2.39189978 3.53879929 7.00846602 0.24367357000000003
37 9.542315470000002 2.3993699100000003 3.65032149 7.269842880000001 0.24602676000000004
38 9.721763840000001 2.4067077200000004 3.88630009 7.856807010000001 0.25225878
39 9.90023612 2.4148134700000004 4.10713792 8.008333700000001 0.27084017
40 10.084596150000001 2.4219581600000004 4.280189750000001 8.149073860000001 0.27294207
41 10.273210520000001 2.4294416400000003 4.43177962 8.295002960000001 0.27511167999999997
42 10.45773005 2.43691606 4.56400609 8.786866930000002 0.27787780999999995
43 10.64267611 2.44582886 4.70612574 8.966282630000002 0.28118347999999993
44 10.82975578 2.4538115900000004 4.84210778 9.110204240000002 0.2833559499999999
45 11.000876419999999 2.4619731300000005 4.99369908 9.620435020000002 0.3195340599999999
46 11.17279481 2.5034603500000006 5.16958714 9.778218050000001 0.3629321999999999
47 11.34264015 2.5447163000000006 5.75418139 9.924675960000002 0.4416119999999999
48 11.51312016 2.5831019300000007 5.95251775 10.228496570000003 0.4435260199999999
49 11.70345996 2.6336168700000004 6.41302586 10.753237500000003 0.8563093999999999
50 11.87992809 2.6944393600000005 6.94933653 11.161360990000002 1.16574095
51 12.05824969 2.7450580100000006 7.41418004 11.373793140000002 1.17111467
52 12.23608444 2.7947558900000007 8.07091522 11.529168140000001 1.20411848
53 12.414159040000001 2.8429681800000006 8.72435856 11.66973115 1.20722388
54 12.591852410000001 2.8911399400000004 9.311511040000001 11.83005239 1.2410941
55 12.76990031 2.9399392200000003 9.822884320000002 11.9914663 1.24591898
56 12.94887875 3.07694503 10.301374670000001 12.250720990000001 1.2524623799999999
57 13.126804810000001 3.21492454 11.18569779 12.414346230000001 1.25820016
58 13.305284720000001 3.35011956 11.680566310000001 12.563938870000001 1.26101898
59 13.49327515 3.48513266 12.250211000000002 12.975856320000002 1.26109742
60 13.67991827 3.86589118 12.957924840000002 13.150090710000002 1.37782382
61 13.88803647 4.13309952 13.652954340000003 13.567851560000003 1.38262772
62 14.07978104 4.42025801 14.698059560000003 13.735809820000004 1.5430920099999998
63 14.270916210000001 4.801792590000001 15.666317700000002 13.893136520000004 1.5431723599999998
64 14.462669600000002 5.086904970000001 16.43165064 14.044932620000004 1.5432522299999998
65 14.653450240000002 5.372903550000001 17.360085010000002 14.197756310000004 1.5433330499999998
66 14.844882240000002 5.656737530000001 18.475040200000002 14.344890380000004 1.5477032599999998
67 15.036224120000002 6.033801040000001 19.349996810000004 14.492573050000004 1.5477821799999998
68 15.228425020000001 6.322882380000001 20.187517890000002 14.639183310000004 1.5788893699999997
69 15.42307281 6.6168889700000015 20.91029955 14.791277440000004 1.5832490899999998
70 15.6138513 6.910602300000002 21.767079130000003 14.944469010000004 1.5833406399999999
71 15.80531334 7.292847130000002 22.8316374 15.095121660000004 1.58342313
72 15.99761342 7.580165120000002 23.7726164 15.242866790000004 1.59798431
73 16.19006275 7.869188520000002 24.71378852 15.390685830000004 1.60172534
74 16.38129591 8.2480819 25.94303633 15.543209110000005 1.65026212
75 16.57274055 8.53756092 26.95333124 15.703518420000005 1.71348334
76 16.7660675 8.82556007 27.78386904 15.858798530000005 1.71748877
77 16.957131859999997 9.11416075 28.498803629999998 16.013721490000005 1.728544
78 17.1490314 9.49247978 29.496898669999997 16.171641610000005 1.7526159300000002
79 17.34352302 9.77987168 30.679590239999996 16.330393810000004 1.7624530800000002
80 17.5344634 10.06888721 31.564566629999995 16.486160540000004 1.7891373600000002
81 17.72901725 10.35731075 32.586022869999994 16.789507170000004 1.7892262900000002

==> sections/data/checkpoint_time_clustering.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 0.071522 0.00114846 0.0 0.0 0.0
2 0.25694347 0.00309181 0.09381056 0.22225142 0.05964684
3 0.471205 0.11609697 0.12383986 0.43887878 0.08503842
4 0.68539834 0.16835928 0.26691127000000003 0.64351559 0.20715665
5 0.9002614 0.21667075 0.4628048 0.7925272 0.42909669
6 1.10897493 0.28677200999999997 0.83137394 0.93759275 0.42917704
7 1.31616163 0.34229849999999995 1.21596957 1.0635078 0.67182087
8 1.52669453 0.41404246999999994 1.44172502 1.19362426 0.67189907
9 1.7649674400000002 0.61697435 1.71918536 1.36896587 0.6719756
10 1.9898407400000002 0.79016184 2.16965915 1.4966676300000001 0.87356185
11 2.2134749800000004 0.93395018 2.5436411000000003 1.6172132600000002 0.9092524
12 2.4533879700000005 1.1440362899999998 3.0961818800000005 1.8522827700000002 0.96014642
13 2.7729907000000007 1.6024315299999998 3.7113192200000005 2.12780095 1.28377222
14 3.0649697700000007 2.25556492 4.431148780000001 2.50003672 1.3922719899999998
15 3.3608217200000006 3.18030476 5.183108580000001 2.7904489100000003 1.4212338899999999
16 3.6471679200000007 4.28198957 5.767857800000001 3.03235555 1.54332947
17 3.940322400000001 5.690144060000001 6.4913211 3.27651787 1.58763289
18 4.234242440000001 7.3016057000000005 7.26330568 3.49921441 1.64787554
19 4.513808010000001 8.99343037 8.10552026 3.66247535 1.73765611
20 4.809785840000001 11.020774840000001 8.60435034 3.90969992 1.82806658
21 5.096326590000001 13.141580820000001 9.13077999 4.16181517 1.90022897
22 5.390505080000001 15.478808880000003 9.794231660000001 4.41680313 1.9873449699999999
23 5.664506920000002 17.855579610000003 10.32507301 4.60890675 2.0122175099999997
24 5.939752350000002 20.236981630000002 10.90301443 4.78833366 2.0708257999999997

==> sections/data/checkpoint_time_pytorch.txt <==
cellnum en ours dump
0 0 0 0
1 0.0 0.0 0.0
2 0.0425 0.00148749 0.00575686
3 0.04669 0.00677634 0.01160598
4 0.05205 0.01824451 0.01737404
5 0.05779 0.030792249999999997 0.02326584
6 0.09439 0.1460395 0.05014277
7 0.13329 0.15852047 0.07651186
8 0.16859 0.17103578 0.10274601
9 0.26789 0.18417956000000002 0.12891793000000001
10 0.30379 0.19705177000000001 0.15514683
11 0.34199 0.20940042 0.18160700000000002
12 0.37989 0.24029327999999997 0.20955776
13 0.41809 0.25432493 0.23831795
14 0.58509 0.32780411 0.27398895
15 0.79909 0.38487579 0.30961202
16 0.94109 0.4007137 0.33778785
17 1.30909 0.66690685 0.44738959
18 1.42109 0.68212415 0.55055474
19 1.76009 0.71096826 0.6617736700000001
20 2.16109 0.9361309899999999 0.8831736900000001
21 2.36309 1.4268951299999997 1.16467403
22 2.56609 1.4402003299999997 1.39577387
23 2.76609 1.4538543199999998 1.62910984
24 3.19309 2.5478627699999996 2.39948008
25 4.02809 2.5857977799999996 3.36622498
26 4.49809 2.6080989899999993 3.80213497
27 4.83409 2.6225142499999996 4.18432305

==> sections/data/checkpoint_time_qiskit.txt <==
cellnum criu en criuinc ours
0 0 0 0 0
1 0.31480098 0.0 0.0 0.0
2 0.80911184 0.0014331499999999998 0.63223743 0.0012164
3 1.16440988 0.00599387 0.7273373599999999 0.00516341
4 1.52581549 0.01005343 0.81035852 0.00817058
5 1.99154783 0.016341469999999997 1.16354966 0.011841270000000001
6 2.45416833 0.026461149999999996 1.2599296599999998 0.01651499
7 2.93035127 0.03452685 1.5596959599999998 0.02244923
8 3.4556517700000002 0.047417669999999995 1.6536724599999997 0.029698339999999997
9 3.9492004 0.05734779999999999 1.9594092399999996 0.036153519999999995
10 4.29245258 0.07000067999999998 2.04536772 0.04458232999999999
11 4.67043615 0.07907894999999998 2.26265693 0.047646239999999986
12 5.067090759999999 0.09185984999999998 2.35539413 0.05266638999999999
13 5.407885319999999 0.10339738999999996 2.6490538200000002 0.059132299999999985
14 5.772418269999999 0.19490649999999993 2.9713344700000004 0.08151956999999999
15 6.159976969999999 0.21500636999999995 3.0724563700000003 0.08602233999999997
16 6.742439519999999 0.22976065999999992 3.5176038800000002 0.09103818999999998
17 7.507670889999998 0.2541189299999999 4.1519394 0.09542699999999997
18 8.138430609999999 0.2763514799999999 4.32912327 0.09705801999999997
19 8.801305789999999 0.29397346999999996 4.46588184 0.10014648999999998
20 9.462779779999998 0.3122596999999999 4.80983307 0.10653395999999998
21 10.271435039999998 0.34646203999999986 5.21816423 0.12499280999999998
22 11.062050839999998 0.3813820199999999 5.377671980000001 0.14101286999999998
23 12.037027619999998 0.4305103099999999 5.74212315 0.17372676
24 12.973582769999998 0.52413657 6.10278799 0.18363519
25 14.038862969999998 0.55741552 6.263117810000001 0.19081445
26 14.662385009999998 0.5826139800000002 6.40923025 0.20234556000000004
27 15.433310059999998 0.5976851400000002 6.54750063 0.20420117000000002
28 16.08612707 0.6153014200000001 6.68828609 0.20873041000000003
29 16.78966644 0.6332684100000001 7.11779788 0.21285743000000004
30 17.432271030000003 0.6510682700000001 7.28028515 0.21548552000000004
31 18.108108310000002 0.6804347600000001 7.42599371 0.22789521000000004
32 18.769947320000004 0.70061213 7.56582025 0.23223704000000003
33 19.443588520000002 0.72925049 7.7063742 0.24528546000000004
34 20.290159730000003 0.7513836 8.137856039999999 0.24844308
35 21.173083090000002 0.7793744200000001 8.295961409999999 0.2601596900000001
36 22.016503120000003 0.8051961200000001 8.447636629999998 0.26786372000000014
37 23.603900700000004 0.83027322 8.801934509999999 0.27398369000000006
38 24.553354290000005 0.85495789 9.160211829999998 0.27856372000000007
39 25.581869390000005 0.88440449 9.560880929999998 0.28334783000000013
40 26.628871470000004 0.92185958 9.836754829999999 0.2915630200000001
41 27.772222070000005 0.95761021 9.99445561 0.31023954000000015
42 28.519530560000007 0.9856303599999999 10.14820007 0.3165147100000002
43 29.242360860000005 1.01870284 10.5446401 0.32486198000000016
44 30.042620690000007 1.05282293 10.716798820000001 0.32986425000000025
45 30.804010900000005 1.0889776800000002 10.879010000000001 0.3407480600000003
46 31.581944740000004 1.1132923300000002 11.409594340000002 0.34733177000000026
47 32.32582406 1.1767069000000001 11.585029410000002 0.3579027700000003
48 33.077909510000005 1.2086023000000001 11.747554830000002 0.3689646700000003
49 33.82176117 1.2336405400000001 12.426130820000003 0.3754675400000003
50 34.739488640000005 1.26895796 12.669449620000004 0.3854737300000003
51 35.521383320000005 1.3099716900000002 13.033279470000004 0.39706302000000027
52 36.33999947 1.3480318800000002 13.396152070000003 0.4030184700000003
53 37.33552602 1.3881858700000005 13.766458090000002 0.40909599000000035
54 38.332264450000004 1.4212809900000005 13.948019800000003 0.42539119000000036
55 39.470137380000004 1.4542533300000005 14.351925430000003 0.43784904000000036
56 40.76711943 1.4902657500000005 14.534522110000003 0.45336437000000035
57 41.944360520000004 1.5235749800000005 14.966924720000003 0.4642481900000004
58 42.668983960000006 1.5583256800000007 15.155027200000003 0.4783830800000004
59 43.412876870000005 1.5926782200000007 15.594931650000003 0.4895282000000004
60 44.13261774000001 1.6292451900000007 15.796406080000002 0.5024409500000004
61 44.89553645000001 1.6613489700000008 15.964341450000003 0.5147786400000004
62 45.60138061000001 1.7491530400000008 16.518212130000002 0.5189790900000004
63 46.37860706000001 1.8264886300000007 16.701275640000002 0.5280063400000005
64 47.37373688000001 1.8637977900000007 16.87153607 0.5309484300000005
65 48.11965492000001 1.9021538600000005 17.259809790000002 0.5383117500000004
66 49.01517990000001 1.9548732100000008 17.451373630000003 0.5583167400000004
67 50.068061140000005 2.0181430600000008 17.902055320000002 0.5857372500000003
68 50.906025910000004 2.0580412200000007 18.24470025 0.5900297400000003
69 51.958445100000006 2.111375220000001 18.42149716 0.6016035300000003
70 53.045571360000004 2.1599177200000006 18.59359079 0.6053340700000003
71 54.097639830000006 2.240760450000001 18.76178365 0.6838422100000002
72 55.46201232000001 2.2916809500000013 18.93792849 0.6871657600000002
73 56.69107059000001 2.3482102300000016 19.369665910000002 0.6976766800000002
74 57.456712040000006 2.636389630000002 19.852539110000002 0.7146068
75 58.22876123 2.7498907000000017 20.339521930000004 0.7722606999999999
76 59.05430726 2.9764300900000022 20.887531330000005 0.9186060799999999
77 59.848962820000004 3.0354620500000022 21.094064050000004 0.9260464199999999
78 60.696128400000006 3.1292363800000027 21.579263500000003 0.9272306399999999
79 61.48555282000001 3.193240320000003 21.864042810000004 0.9466154999999998
80 62.32520226000001 3.327575360000003 22.535629320000005 0.9676223299999998
81 63.29112271000001 3.378753820000003 23.042038730000005 1.0058672999999996
82 64.19950346000002 3.519398850000003 23.286942060000005 1.0076687899999996
83 65.10216025000001 3.572830840000003 23.499575190000005 1.0109968699999996
84 66.06851915000001 3.6521520000000027 23.696733770000005 1.0168393199999997

==> sections/data/checkpoint_time_ray.txt <==
cellnum dump en ours
0 0 0 0
1 0.0 0.0 0.0
2 0.00121737 0.0122292 0.016634700000000002
3 0.0069487099999999994 0.02512478 0.03003168
4 0.01284242 0.038825269999999995 0.03776049
5 0.56440091 0.12873245 0.7245678799999999
6 1.2841291400000001 0.20747853 2.04752277
7 2.17412567 0.22154522999999995 2.05050587
8 2.92393017 0.23510791999999997 2.05383896
9 3.6207027500000004 0.89058735 2.60038089
10 4.395991090000001 2.4639459 3.4045975
11 5.222367050000001 3.95671037 3.40976547
12 5.870747810000001 5.39921597 3.4153966799999997
13 6.518728020000001 7.0283263 3.442625029999999
14 7.229897500000001 8.55802087 3.443524349999999
15 8.104573010000001 10.258685630000002 3.446677439999999
16 8.909185650000001 11.751020240000003 3.4478459399999988
17 9.792211530000001 13.458963450000002 3.454013829999999
18 10.638492580000001 15.226708470000004 3.491290339999999
19 11.4990158 16.864693940000006 3.5335431299999995
20 12.524368280000001 18.544975340000008 3.5350225099999992

==> sections/data/checkpoint_time_sklearn.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 0.20994067 0.0 0.0 0.20765591 0.0
2 0.37845969 0.00150251 0.00863791 0.32625055999999997 0.01102996
3 0.64040494 0.0027985500000000003 0.01909996 0.5953521799999999 0.01340032
4 0.8940203200000001 5.83311462 0.02839781 0.81720544 0.8047309
5 1.1772332200000002 11.64747309 0.03784538 1.23234821 1.5757932700000001
6 1.4382698500000002 17.64699959 0.21266962 1.47977639 1.8550770300000001
7 1.7041695100000003 23.61328601 0.36740828000000003 1.68717099 1.9516186700000002
8 1.9655602000000003 29.66174149 0.54676486 1.86012793 1.9517056900000003
9 2.22813344 35.70398282 0.65050674 2.03924489 2.00928902
10 2.4890389400000004 41.9389069 0.7479560399999999 2.20250964 2.0761477900000003
11 2.7505714900000005 48.41457819 0.8959238599999999 2.36103248 2.1377973500000005
12 3.0132978000000006 54.70732664 1.0550792299999998 2.5050857 2.2209842100000006
13 3.2894606600000005 61.10267161 1.2150599999999998 2.74994325 2.2250928800000005
14 3.5671541700000002 67.72636531 1.6321713999999998 2.92023134 2.4157538300000003
15 3.8446528900000003 74.59215377000001 1.7970829099999999 3.06476331 3.0761041500000004
16 4.12372732 81.30504773000001 1.9099524099999998 3.24275589 3.0809130500000004
17 4.4056828 87.98674295000001 2.85333038 3.39756465 3.2418746800000005
18 4.6860721100000005 94.70750997 3.7063620200000003 3.5459599500000003 3.3135163600000004
19 4.966654060000001 101.49279377 4.93015195 3.7215755 3.3246159400000006
20 5.239464280000001 108.29860351 5.84388949 3.89781499 3.5508217700000007
21 5.511550420000001 115.0322871 6.84788992 4.05125213 3.5558273700000007
22 5.783306350000001 121.71011207000001 7.73519137 4.1952138 3.5559046200000006
23 6.070000880000001 128.43156955 8.67532113 4.379903560000001 3.5559842500000007
24 6.351265900000001 135.22019455 9.51623848 4.542875060000001 3.5610184600000006
25 6.635492560000001 141.96673724000001 10.51210931 4.726657400000001 3.5610992800000005
26 6.999767300000001 148.73184273 11.574608119999999 5.21414424 3.5657858700000005
27 7.3363945400000015 157.09449980000002 13.171813039999998 5.44772554 3.8949684900000006
28 7.6700913800000015 165.52017996000004 14.646507769999998 5.62350584 3.9631311700000005
29 8.004015910000001 173.97555158000003 15.914649519999998 5.86900354 3.9923803600000003
30 8.338030330000002 182.58608148000002 17.26794055 6.10343695 4.340518690000001
31 8.671458710000003 191.32654211000002 18.772787599999997 6.3511703 4.597967840000001
32 9.006721490000004 199.97694942 20.210117609999998 6.60878682 4.8723223
33 9.346825590000003 208.65709111 21.718857559999996 6.8748374 4.8724303
34 9.686507690000003 217.57494375000002 23.335073739999995 7.0598766799999995 5.079470130000001
35 10.024534450000003 226.52903768000002 25.121637139999994 7.31118798 5.26914785
36 10.363772380000002 235.47572442 26.922807729999995 7.55865383 5.356424550000001
37 10.704365480000002 244.70374366000001 28.804802689999995 7.8185718 5.665440780000001
38 11.04542207 253.97703119000002 30.534615069999994 8.07034945 5.681962470000001
39 11.383973110000001 263.29069753000005 32.36817864 8.27803993 5.787735680000001
40 11.723515500000001 272.64388962000004 34.17176488 8.51313472 5.87071941
41 12.06357788 282.18741269000003 36.39207271 8.74950886 5.9084358
42 12.40418314 291.54147024 38.32711366 8.988976000000001 5.978485320000001
43 12.750773180000001 301.18814869000005 40.283083950000005 9.272782800000002 6.141318060000001

==> sections/data/checkpoint_time_storesales.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 0.19418669 0.00186515 0.0 0.23662496 0.0
2 0.51119852 4.177864550000001 0.1210258 0.54392291 0.14999986
3 0.76464796 8.378594640000001 0.25257993 0.69689084 0.97355795
4 1.02496958 14.19078136 0.26653481 0.89850999 1.07353711
5 1.27609444 20.028191810000003 1.0067086299999999 1.10420347 2.02298212
6 1.56793189 25.909221180000003 1.8642416099999999 1.30951477 2.08483338
7 1.8076014500000002 31.916849860000003 2.57914783 1.5141677900000001 2.09350896
8 2.0513248400000004 37.81275869 3.30301429 1.7030570600000001 2.11761522
9 2.2914042400000003 43.6941166 4.0423870200000005 1.89247895 2.11770749
10 2.5589067900000004 49.71700407 4.763862380000001 2.11430073 2.18512726
11 2.8113694200000006 58.5718794 5.641738900000001 2.4450426100000002 2.48290467
12 3.0876121500000004 67.30497981 6.859956990000001 2.81103277 3.25579834
13 3.3895070500000006 77.83448339 8.210591800000001 3.0938620500000003 3.2843442
14 3.7428183500000007 87.94579578 9.67184783 3.5809917400000004 4.11650181
15 4.087412110000001 97.93740488 11.20090629 3.8131124900000004 4.11658573
16 4.515507690000001 107.80266596 12.63991739 4.30404257 6.367032999999999
17 4.94830894 117.75165273 13.816760080000002 4.58503484 7.202384229999999
18 5.3796153 127.52093626 15.012527720000001 4.849133009999999 7.2102320199999985
19 5.81398725 138.19060851 16.44207479 5.093086239999999 7.997928139999998
20 6.26280426 149.84288407 17.74022175 5.460629219999999 8.343519689999999
21 6.71083545 161.458426 18.99130751 5.751849649999999 9.2310462
22 7.16402506 173.13216257 20.406303899999997 5.9400377299999985 10.011467699999999
23 7.61101817 198.05547452 21.821428079999997 6.267065529999998 10.011546139999998
24 8.056502570000001 223.72296928999998 24.065640709999997 6.455251699999998 11.258909949999998
25 9.323842280000001 239.60754013 26.092568659999998 7.557805069999998 11.267261279999998
26 10.58053755 258.17526412 28.841885109999996 7.850854169999998 12.601572049999998
27 11.65833282 274.30270481 31.388120909999998 8.317362799999998 12.606129419999998
28 12.63976526 291.39342546 34.03971746 8.596248879999997 14.086261279999999
29 13.85335612 303.97491145 36.94759657 9.203825009999997 14.086338529999999
30 14.8573792 316.81763363 40.0055938 9.536108029999998 15.53636218
31 15.88610387 330.09395981 42.95804217 9.791944279999997 16.91422773
32 17.001706119999998 343.9420743 46.25119498 10.061467419999998 16.91430617
33 18.031051159999997 357.03438449 49.671769170000005 10.315253979999998 16.91438461
34 19.419667479999998 368.68850111999996 52.71595028 10.781956919999997 16.91446233
35 20.67896175 382.24676036999995 56.00542381 11.140252359999998 17.06146574
36 21.68412256 400.96566795999996 59.36711075 11.961004499999998 17.06478953
37 22.68036055 417.34574102999994 64.80504491 12.634672169999998 19.82900953
38 23.62996292 442.86108397999993 70.86816313 12.954922199999999 23.07080483
39 24.730838300000002 463.3589951899999 76.29056647 13.93551445 23.08831954
40 25.825217010000003 483.3807842599999 80.41256478 14.372473959999999 23.68761492
41 26.923444030000002 503.5984909399999 84.04825045999999 14.628730299999999 24.76658154

==> sections/data/checkpoint_time_tps.txt <==
cellnum criu dump en criuinc ours
0 0 0 0 0 0
1 0.12597585 0.00151372 0.0 0.13444042 0.0
2 0.29044748 0.00346518 0.02485561 0.37992787 0.0145824
3 0.44475675 0.00494075 0.04875588 0.533813 0.017292270000000002
4 0.71207333 1.25277186 0.06939911 0.72357059 0.022197260000000003
5 0.90119481 2.4722116 0.09375976999999999 0.87963343 0.28191710999999997
6 1.09623885 3.7546143499999998 0.11242340999999999 1.03188038 0.48668838999999997
7 1.28353977 5.03514695 0.1630082 1.1705606 0.7923314699999999
8 1.48614549 6.480200999999999 0.1819949 1.3425076 0.79242326
9 1.68980598 7.936470259999999 0.20444582 1.48344302 1.34866954
10 1.89520907 9.43659638 0.30040811 1.63189959 1.34876753
11 2.10080957 10.983269439999999 0.32158945 1.77411842 1.9083204399999998
12 2.31975126 12.437492119999998 0.36383603 1.96481967 1.9084093699999998
13 2.5323710399999997 12.836190929999999 0.36677954999999995 2.15309429 2.5342815099999996
14 2.7507998899999997 13.34826397 0.36948297999999996 2.3537340099999997 3.1096522999999996
15 2.9680430799999997 13.94935988 0.37309191999999997 2.5053482 3.8646202299999994
16 3.2305874699999997 14.48167323 0.37554858999999996 2.76491475 3.8646977199999992
17 3.5325145599999996 14.93493961 0.37822769999999994 3.0005865099999998 4.624819069999999
18 3.8373296099999994 16.06816314 0.38112233999999995 3.19561505 5.3229584999999995
19 4.40582608 17.525439719999998 0.38345430999999996 3.5473537399999997 6.820786029999999
20 5.02279876 19.11646317 0.38662980999999996 4.03648614 8.494491609999999
21 5.70151017 20.790769089999998 0.39313267999999996 4.35822009 8.535316259999998
22 6.5799596099999995 22.400995959999996 0.39993952999999993 4.9031395799999995 8.537418159999998
23 7.32627676 24.058778509999996 1.59446143 5.186238039999999 9.627726109999998
24 8.12858627 25.638281089999996 2.61104916 5.487133249999999 9.631586349999997
25 8.86581156 27.106753089999994 3.77702139 5.7930750699999995 9.631664549999998
26 9.660166709999999 28.764963839999993 4.7531373299999995 6.07837103 9.634097609999998
27 10.449127879999999 30.513763639999993 5.77187202 6.38608716 9.665215289999997
28 11.24940058 32.24060127999999 6.83315775 6.67686842 10.021204749999997
29 12.051805459999999 34.208201859999996 7.89882204 6.97551559 10.024636069999998
30 12.798468549999999 36.169560409999995 8.96720597 7.2554232899999995 10.292431389999997
31 13.562982519999998 38.185290789999996 10.06513855 7.54135774 10.296280179999997
32 14.334997379999999 41.35846159 11.15468237 7.82362221 10.301371369999996
33 15.56551453 43.29668376 12.22418043 8.10004161 10.303570539999997
34 16.26437422 45.25428936 13.290374960000001 8.3780856 10.303647309999997
35 17.85350558 47.12218592 14.490518300000002 9.76968406 10.305348899999997
36 19.3451204 48.923487879999996 15.58293721 10.2875707 10.396831059999997
37 21.11360499 50.735079979999995 16.67062756 10.710595829999999 10.399679919999997
38 22.75562402 52.52146695 17.66590353 11.143321499999999 10.399756449999996
39 24.37057682 54.674535729999995 18.90896293 11.561432349999999 10.399834649999997
40 26.23464151 56.56910154999999 20.039358580000002 11.984639629999998 10.399910939999998
41 27.91883059 58.46493527999999 21.265512190000003 12.399590239999998 10.401611579999997
42 29.611275149999997 60.31774184999999 22.383436160000002 12.812297329999998 10.401687399999997
43 31.722958999999996 63.88254353999999 23.639301500000002 13.628780109999997 10.403674859999997
44 33.55676312999999 67.06360099 29.356756170000004 14.063978659999998 14.512349389999997
45 35.38624734999999 70.74042198 32.74950476000001 14.493343819999998 14.531570219999997
46 37.179222059999994 74.01973530999999 36.008012730000004 14.923693889999997 14.531649849999997
47 40.434135149999996 78.06226584999999 39.21628376 17.07389116 14.534496089999998
48 43.353728249999996 81.61430475999998 42.61791249 17.72474265 16.4015651
49 46.34314723 85.25113103999998 46.02135511 18.28050828 16.406277199999998

==> sections/data/covariable_profiling.txt <==
percent ours
10 0.0089
20 0.01732
30 0.02579
40 0.03419
50 0.0428
60 0.0526
70 0.0600
80 0.0682
90 0.0777
100 0.0859

==> sections/data/covariable_restore.txt <==
percent ours dill criu
10 0.225 1.55 2.554
20 0.336 1.53 2.298
30 0.410 1.58 2.425
40 0.485 1.51 2.939
50 0.594 1.52 2.203
60 0.672 1.56 2.888
70 0.749 1.51 2.223
80 0.853 1.52 2.712
90 0.977 1.53 2.221
100 1.028 1.55 2.388

==> sections/data/covariable_size.txt <==
percent ours dill criu
10 64073984 640010181 68550563
20 128135424 640010196 68677465
30 192201060 640010120 68691007
40 256262400 640010224 68511845
50 320319744 640010238 68559633
60 384389376 640010252 68744505
70 448454912 640010266 68678626
80 512508160 640010280 68708566
90 576585984 640010294 68718836
100 640647424 640010353 68749228

==> sections/data/covariable_time.txt <==
percent ours dill criu
10 0.306 2.037 0.113
20 0.578 1.931 0.105
30 0.878 1.901 0.095
40 1.179 1.954 0.095
50 1.479 1.899 0.097
60 1.825 1.906 0.093
70 2.203 2.034 0.098
80 2.669 1.906 0.091
90 3.140 1.988 0.102
100 3.749 1.955 0.098

==> sections/data/ipyflow_04.txt <==
cellnum ipyflow
0 0
1 0.05907177925109863
2 0.7853784561157227
3 0.9004538059234619
4 0.921461820602417
5 1.0288989543914795
6 1.1067638397216797
7 1.8387537002563477
8 1.8387537002563477
9 1.8616361618041992
10 1.914696455001831
11 1.9466021060943604
12 2.066669464111328
13 2.0801799297332764
14 2.102877140045166
15 2.317702054977417
16 4.208511829376221
17 4.2567079067230225
18 5.99090576171875
19 6.005277872085571
20 6.078132390975952
21 6.103927373886108
22 6.482199430465698
23 6.4972593784332275
24 6.565261363983154
25 7.391082525253296
26 7.430068492889404
27 7.511502981185913
28 8.008587837219238
29 8.073331356048584
30 8.09141230583191
31 8.148515224456787
32 8.791416883468628
33 9.63391923904419
34 9.888314962387085
35 10.65696096420288
36 11.48884630203247
37 13.344925165176392
38 13.420891761779785
39 13.501222848892212
40 13.571583271026611
41 15.026152849197388
42 15.097005605697632
43 15.173110961914062
44 16.857606649398804
45 17.06276512145996
46 17.087058305740356
47 17.59915781021118
48 21.189802646636963
49 22.021120309829712
50 22.033369302749634
51 22.051113605499268
52 22.142916917800903
53 22.202283143997192
54 22.332510709762573
55 23.2116961479187
56 23.227121114730835
57 23.26421308517456
58 24.579968452453613
59 24.720654249191284
60 25.992632627487183
61 26.025871753692627
62 26.059147119522095
63 26.125092267990112
64 26.18773603439331
65 26.213040590286255
66 26.47282910346985
67 26.546037197113037
68 26.56742835044861
69 26.633930921554565
70 26.76234483718872
71 26.809553146362305
72 26.8640456199646
73 27.290151119232178
74 27.30593705177307
75 27.428215980529785
76 27.983389854431152
77 28.112642288208008
78 28.916635513305664
79 29.050365924835205
80 29.936721563339233
81 30.074947595596313


==> sections/data/ipyflow_clustering.txt <==
cellnum ipyflow
0 0.07097029685974121
1 0.07097029685974121
2 0.10647439956665039
3 0.1301131248474121
4 0.16406774520874023
5 0.21190905570983887
6 0.2821781635284424
7 0.3152899742126465
8 0.44944071769714355
9 0.4628760814666748
10 0.4830303192138672
11 0.7800061702728271
12 4.967759370803833
13 4.967759370803833
14 4.967759370803833
15 4.967759370803833
16 4.967759370803833
17 4.967759370803833
18 4.982321739196777
19 4.982321739196777
20 4.982321739196777
21 4.982321739196777
22 5.01120400428772
23 5.064239501953125
24 5.091251373291016

==> sections/data/ipyflow_qiskit.txt <==
cellnum ipyflow
0 0.17945337295532227
1 0.20344114303588867
2 0.21484780311584473
3 0.23862385749816895
4 0.3617830276489258
5 0.46085667610168457
6 0.6477999687194824
7 0.6857285499572754
8 0.9116594791412354
9 0.9250049591064453
10 1.0801825523376465
11 1.104257345199585
12 1.573714256286621
13 1.726874828338623
14 1.748331069946289
15 1.780210256576538
16 2.158907413482666
17 2.172891855239868
18 2.217752695083618
19 2.3406879901885986
20 2.6652157306671143
21 2.6847851276397705
22 2.7097246646881104
23 3.087552309036255
24 3.1172308921813965
25 3.133915424346924
26 3.1542158126831055
27 3.174480676651001
28 3.3008182048797607
29 3.3308610916137695
30 3.350600481033325
31 3.375277519226074
32 3.389169692993164
33 3.5496890544891357
34 3.5743157863616943
35 3.6476237773895264
36 3.756165027618408
37 3.902761459350586
38 4.064414739608765
39 4.129583120346069
40 4.220361948013306
41 4.246897459030151
42 4.38624906539917
43 4.4299561977386475
44 4.520326614379883
45 4.688937664031982
46 4.73327374458313
47 4.834070205688477
48 5.002924680709839
49 5.0464324951171875
50 5.22040581703186
51 5.447636842727661
52 5.70265793800354
53 5.747568845748901
54 6.01661229133606
55 6.060824632644653
56 6.3367087841033936
57 6.381562232971191
58 6.673978328704834
59 6.718195915222168
60 6.736778736114502
61 7.023683547973633
62 7.058895111083984
63 7.08382248878479
64 7.309682846069336
65 7.422681570053101
66 7.4493913650512695
67 8.191797971725464
68 8.212281465530396
69 8.231808185577393
70 8.247494220733643
71 8.343064308166504
72 8.621945858001709
73 8.928464889526367
74 9.505887985229492
75 9.545443296432495
76 9.634925842285156
77 10.453712701797485
78 10.73039984703064
79 18.349669218063354
80 18.491732358932495
81 18.648579597473145
82 18.811323881149292
83 18.850732564926147
84 18.913573741912842

==> sections/data/ipyflow_ray.txt <==
cellnum ipyflow
0 0.06471037864685059
1 0.09907126426696777
2 0.1768813133239746
3 0.3329739570617676
4 0.38535404205322266
5 0.39816880226135254
6 0.5192639827728271
7 0.5659589767456055
8 12.423451900482178
9 12.471658945083618
10 12.471658945083618
11 12.558467626571655
12 12.56452488899231
13 12.66570520401001
14 12.79373049736023
15 12.85389757156372
16 12.85389757156372
17 12.900302648544312
18 12.900302648544312
19 12.900302648544312
20 12.900302648544312

==> sections/data/ipyflow_sklearn.txt <==
cellnum ipyflow
0 1.9739842414855957
1 1.9865570068359375
2 2.0226328372955322
3 2.0433688163757324
4 2.6829586029052734
5 2.7789864540100098
6 2.9893712997436523
7 3.166093349456787
8 3.2753562927246094
9 3.454179286956787
10 3.516265869140625
11 3.5522563457489014
12 4.390315055847168
13 4.506199836730957
14 4.535171270370483
15 4.571349859237671
16 4.597877025604248
17 4.628493070602417
18 4.693004846572876
19 4.777429819107056
20 4.783688306808472
21 4.789668083190918
22 4.865326642990112
23 4.893444538116455
24 4.955513954162598
25 10.21021056175232
26 10.248840093612671
27 10.275890588760376
28 10.309112071990967
29 10.340501070022583
30 10.386609554290771
31 10.395418405532837
32 10.498412609100342
33 10.544564247131348
34 10.631736516952515
35 10.720030546188354
36 10.767717123031616
37 10.823205471038818
38 10.911105155944824
39 10.99907374382019
40 11.24658727645874
41 11.33534049987793
42 11.675960063934326
43 11.745383977890015
44 11.745383977890015

==> sections/data/ipyflow_storesales.txt <==
cellnum ipyflow
0 0.12244629859924316
1 0.7206101417541504
2 0.7544436454772949
3 32.4893684387207
4 32.95259952545166
5 33.34413266181946
6 33.56975293159485
7 34.32369875907898
8 35.03337645530701
9 35.46346735954285
10 68.57191252708435
11 71.22800493240356
12 77.07068228721619
13 77.49112010002136
14 86.16670155525208
15 87.05224895477295
16 87.29962754249573
17 95.8319799900055
18 96.87645053863525
19 100.60464787483215
20 101.46891736984253
21 101.47557830810547
22 110.2809545993805
23 110.39491176605225
24 113.70923686027527
25 114.13389182090759
26 119.49151945114136
27 127.74767732620239
28 88409.28839325905
29 88409.28839325905
30 88409.28839325905
31 88409.28839325905
32 88409.28839325905
33 88409.28839325905
34 88409.28839325905
35 88409.28839325905
36 88409.28839325905
37 88409.45518732071
38 88409.45518732071
39 88409.48320055008
40 88409.4908709526
41 88409.49090909958


==> sections/data/ipyflow_torchgpu.txt <==
cellnum ipyflow
0 0.013427257537841797
1 0.057409048080444336
2 0.10727715492248535
3 0.11925888061523438
4 0.31253600120544434
5 0.34921884536743164
6 0.3742401599884033
7 0.398287296295166
8 0.41353416442871094
9 0.48108792304992676
10 0.5158021450042725
11 0.5442957878112793
12 0.5813028812408447
13 0.6109609603881836
14 0.6458837985992432
15 0.6458837985992432
16 0.6673057079315186
17 3.490832567214966
18 3.5317137241363525
19 3.5569725036621094
20 3.6254608631134033
21 3.6926956176757812
22 3.6926956176757812
23 3.6926956176757812
24 3.708803653717041
25 3.722315549850464
26 3.7319295406341553
27 3.7319295406341553

==> sections/data/ipyflow_tps.txt <==
cellnum ipyflow
0 0
1 0
2 0.025252103805541992
3 0.14432883262634277
4 0.19932007789611816
5 0.6755032539367676
6 0.7526824474334717
7 1.0369467735290527
8 1.1559693813323975
9 1.2217376232147217
10 1.344689130783081
11 1.7215492725372314
12 1.8520033359527588
13 2.3121657371520996
14 2.4794692993164062
15 2.7742769718170166
16 2.8892414569854736
17 2.9824321269989014
18 2.9895448684692383
19 2.9895448684692383
20 3.0025413036346436
21 3.4581973552703857
22 3.4824938774108887
23 3.5125393867492676
24 3.610133647918701
25 3.6266510486602783
26 3.6266510486602783
27 3.696059465408325
28 3.7274093627929688
29 3.7975406646728516
30 3.844677686691284
31 3.863494634628296
32 3.879678726196289
33 3.8920235633850098
34 8.01275110244751
35 8.037046432495117
36 8.083899021148682
37 8.186711549758911
38 8.202149629592896
39 8.272347450256348
40 8.291247606277466
41 8.303648233413696
42 10.408944129943848
43 10.433563709259033
44 10.452828407287598
45 10.465659141540527
46 15.223791360855103
47 15.247798919677734
48 15.318995475769043
49 15.49837350845337

==> sections/data/profiling_time_04.txt <==
cellnum ours en
1 0.0 0.0
2 0.00128841 0.00127125
3 0.0023005100000000004 0.00302577
4 0.003994710000000001 0.00558973
5 0.005049230000000001 0.00768566
6 0.006212470000000001 0.01039386
7 0.007497300000000001 0.013025289999999998
8 0.008947130000000001 0.01582004
9 0.010725960000000001 0.0187247
10 0.0121963 0.021623399999999997
11 0.01363206 0.02459839
12 0.01518011 0.027919320000000004
13 0.01675486 0.03134874000000001
14 0.01839136 0.03551726
15 0.019626849999999998 0.03978448
16 0.020898099999999996 0.04392104
17 0.021791699999999997 0.04778677
18 0.045434489999999994 0.08441955
19 0.04654886 0.09946352
20 0.08438469999999999 0.15364367
21 0.08573676999999999 0.22772843000000004
22 0.08745361999999998 0.4569626500000001
23 0.08897211999999997 0.53416022
24 0.09235289999999996 0.62166889
25 0.09366992999999996 0.7027455200000001
26 0.09649209999999994 0.7106567300000001
27 0.09842471999999995 0.7178750900000002
28 0.09966497999999994 0.7243517300000002
29 0.10090737999999994 0.7308619900000002
30 0.10266952999999993 0.7378490800000002
31 0.10416679999999993 0.7449441800000001
32 0.10549359999999994 0.75223836
33 0.10722642999999994 0.7596805999999999
34 0.10974173999999993 0.7677315199999999
35 0.11310176999999993 0.7773443199999999
36 0.11417034999999993 0.7874582699999998
37 0.11660841999999993 0.7987202199999998
38 0.11954907999999995 0.8095854299999997
39 0.12212137999999993 0.8207229199999997
40 0.12383250999999992 0.8319221599999997
41 0.12570957999999993 0.8431008999999998
42 0.12746147999999996 0.8544841999999998
43 0.12969760999999996 0.8669365699999998
44 0.13140778999999997 0.8788734799999998
45 0.13315347999999996 0.8915468499999998
46 0.13963893999999996 0.9092794699999999
47 0.14228681999999995 0.93455709
48 0.14397481999999995 0.9622174699999999
49 0.14748457999999995 0.9948502899999999
50 0.15455154999999993 1.0328685199999996
51 0.15668300999999993 1.0731927399999996
52 0.1585510199999999 1.1126333699999997
53 0.1600015599999999 1.1525701499999996
54 0.1616981499999999 1.1923340699999996
55 0.16364005999999992 1.2327390999999996
56 0.16591099999999992 1.2740632399999998
57 0.16881397999999992 1.31904257
58 0.17041281999999988 1.3605576799999999
59 0.17240052999999989 1.4026256899999998
60 0.1863272799999999 1.4560693599999999
61 0.18859892999999991 1.5099474199999998
62 0.2051959599999999 1.68996489
63 0.2072387399999999 1.7472249399999997
64 0.2092934299999999 1.8063343799999996
65 0.21099931999999988 1.8632031699999996
66 0.21251302999999985 1.9216359799999994
67 0.21389537999999986 1.9793568799999992
68 0.21591906999999982 2.0395508899999997
69 0.2172584999999998 2.1013403999999998
70 0.2189634399999998 2.1642685999999998
71 0.22080140999999978 2.22623979
72 0.22260766999999979 2.2884148300000002
73 0.22395759999999978 2.35275112
74 0.22559480999999976 2.4177855000000004
75 0.22842602999999975 2.4846154200000004
76 0.23018198999999975 2.5519910800000005
77 0.23239498999999975 2.6192544500000006
78 0.23624973999999974 2.68774948
79 0.23851137999999975 2.75644979
80 0.24208144999999975 2.82484756
81 0.24430589999999977 2.89325104
82 0.25974683999999976 2.9641619699999997

==> sections/data/profiling_time_clustering.txt <==
cellnum ours en
1 0.0 0.0
2 0.0008110999999999999 0.00083113
3 0.0018847 0.00208068
4 0.00394583 0.0048387
5 0.005246880000000001 0.00682068
6 0.00658418 0.008817440000000003
7 0.00865985 0.011580950000000003
8 0.00981975 0.013510230000000003
9 0.011248830000000001 0.016052970000000003
10 0.01525712 0.020688550000000003
11 0.01618742 0.02322317
12 0.017038809999999998 0.02587534
13 0.03892517 0.053248659999999996
14 0.04341626 0.07270051
15 0.04815125 0.08766843
16 0.05578398 0.10298420999999999
17 0.060740699999999995 0.12001969999999998
18 0.06686638999999998 0.13862374
19 0.07303975999999998 0.15245201
20 0.07416128999999998 0.16322733999999997
21 0.07859492999999998 0.17778184999999996
22 0.08561778999999997 0.19426348999999996
23 0.09172464999999996 0.20891430999999996
24 0.09301712999999998 0.22025063999999997
25 0.09445766999999997 0.23140887

==> sections/data/profiling_time_qiskit_en.txt <==
cellnum en
1 0.00014018
2 0.00038027000000000004
3 0.0006251200000000001
4 0.0015632900000000002
5 0.0025677400000000006
6 0.004190910000000001
7 0.005621430000000001
8 0.007335190000000001
9 0.009121180000000001
10 0.010565760000000002
11 0.012523420000000002
12 0.014990330000000001
13 0.017996309999999998
14 0.020912409999999996
15 0.024619349999999995
16 0.029135479999999995
17 0.03283766
18 0.03654626
19 0.041437409999999994
20 0.05316425999999999
21 0.06541849999999999
22 0.10436536999999999
23 0.11765529999999999
24 0.13193441999999997
25 0.14713073999999998
26 0.16462207999999998
27 0.18015217999999997
28 0.19583295999999997
29 0.21090602999999997
30 0.22608136999999998
31 0.24153469999999994
32 0.25949071999999995
33 0.27518772999999996
34 0.2982182499999999
35 0.3176794099999999
36 0.34104109999999993
37 0.36346437
38 0.38355162
39 0.40704704999999997
40 0.43026687999999996
41 0.45123651
42 0.47235611
43 0.49474577000000003
44 0.51598505
45 0.53811934
46 0.5600528999999999
47 0.5822282099999999
48 0.6040470800000001
49 0.6280446300000001
50 0.6503227
51 0.67262962
52 0.69673565
53 0.71719459
54 0.73832491
55 0.96785477
56 0.9911795099999999
57 1.0145080499999999
58 1.0379011999999999
59 1.06149009
60 1.08526925
61 1.10766938
62 1.1325424
63 1.15584544
64 1.17915277
65 1.2029896199999999
66 1.2269568899999999
67 1.25078779
68 1.2758706199999998
69 1.30047495
70 1.3257571
71 1.3520477499999999
72 1.38035781
73 1.41420729
74 1.46049841
75 1.71989306
76 1.77777656
77 1.8338635699999999
78 1.8886404899999998
79 1.9459834899999997
80 2.0039096699999996
81 2.06437
82 2.12233767
83 2.17585358
84 2.23510847

==> sections/data/profiling_time_qiskit_kishu.txt <==
cellnum ours
1 0.00017429
2 0.00042105
3 0.00056434
4 0.0015430500000000002
5 0.00309254
6 0.0046701600000000005
7 0.00591972
8 0.007671859999999999
9 0.00922039
10 0.00939158
11 0.010199340000000001
12 0.01119927
13 0.01175193
14 0.01257924
15 0.01351289
16 0.01409345
17 0.01465254
18 0.01484447
19 0.016207270000000003
20 0.024271550000000003
21 0.03361708
22 0.07227117000000001
23 0.07646685000000002
24 0.07841593000000002
25 0.08422786000000002
26 0.08496601000000001
27 0.08670575000000001
28 0.08810765000000001
29 0.08971221000000001
30 0.09503037
31 0.09637886
32 0.09941774
33 0.09984332
34 0.11264067999999999
35 0.11682707
36 0.11860209000000001
37 0.12006574000000002
38 0.12122398000000002
39 0.12465743000000003
40 0.13479548000000005
41 0.13753945000000006
42 0.14098150000000004
43 0.14563997000000004
44 0.15615972000000003
45 0.15898451000000002
46 0.16312108000000003
47 0.17282281000000005
48 0.17615972000000005
49 0.17943035000000004
50 0.18751941000000005
51 0.18866764000000003
52 0.18995869000000004
53 0.19446218000000007
54 0.20204986000000008
55 0.20612777000000007
56 0.21453680000000006
57 0.21987976000000006
58 0.23162069000000005
59 0.23755135000000005
60 0.24584665000000003
61 0.24626078000000004
62 0.24893536000000005
63 0.24938621000000002
64 0.25404467000000003
65 0.25709643000000004
66 0.26460708000000005
67 0.26515640000000007
68 0.2657622200000001
69 0.2661854100000001
70 0.26675357000000016
71 0.2672497100000002
72 0.2707201400000002
73 0.27773346000000027
74 0.2850545900000003
75 0.3080662800000003
76 0.3087090600000003
77 0.30915323000000033
78 0.3100780500000004
79 0.32789316000000035
80 0.3299147100000004
81 0.3305977800000004
82 0.3324059400000004
83 0.3343066200000004
84 0.3349272200000004

==> sections/data/profiling_time_ray_en.txt <==
cellnum en
1 0.0003159
2 0.0015272999999999999
3 0.00271606
4 0.0374515
5 0.09152245
6 0.14461231
7 0.19707131
8 0.24909973000000002
9 0.30465411000000003
10 0.36007546000000007
11 0.40675424000000004
12 0.46115159000000006
13 0.5110201900000001
14 0.5610194300000002
15 0.6114087200000001
16 0.6611170900000001
17 0.7100925600000001
18 0.7625637200000001
19 0.82187678
20 0.86181427

==> sections/data/profiling_time_ray_kishu.txt <==
cellnum ours
1 0.00035691
2 0.00129938
3 0.00154495
4 0.03483605
5 0.08629822000000001
6 0.08652519
7 0.08683085
8 0.08703112
9 0.12427996000000002
10 0.12491463000000001
11 0.1253855
12 0.15637825000000002
13 0.15664027
14 0.1571965
15 0.15777324
16 0.15802334
17 0.15914749
18 0.15981602000000003
19 0.16028905000000004
20 0.19922400000000007

==> sections/data/profiling_time_sklearn.txt <==
cellnum ours en
1 0.0 0.0
2 0.00135779 0.0012776900000000002
3 0.00211786 0.0023181499999999997
4 0.00441502 0.004539979999999999
5 0.0057163100000000005 0.006253969999999999
6 0.00886487 0.010211250000000002
7 0.010087960000000002 0.012799280000000001
8 0.011393310000000002 0.015787150000000003
9 0.012648350000000003 0.018730910000000007
10 0.013971820000000005 0.021818440000000005
11 0.014938600000000003 0.024235050000000005
12 0.01609756 0.026943720000000004
13 0.01702619 0.029585160000000006
14 0.03422285 0.04878024
15 0.04830837 0.09516649
16 0.062476870000000004 0.13689737
17 0.06356025 0.17199568999999998
18 0.06940555999999999 0.20555453
19 0.07143162999999998 0.23854760000000003
20 0.07329772999999996 0.27160481000000003
21 0.08025763999999996 0.31568673
22 0.08697125999999997 0.35492757
23 0.08779380999999997 0.38690355000000004
24 0.08860776999999996 0.42098381000000007
25 0.09527204999999996 0.45296742000000007
26 0.09731362999999996 0.4866418900000001
27 0.10434888999999996 3.8724384300000003
28 3.35126352 8.39424252
29 4.120054 15.40289378
30 4.12107348 22.41395379
31 4.93892669 29.50362611
32 5.74285746 36.6037438
33 5.74414039 43.70463134
34 5.745680579999999 50.80055596
35 9.63776208 57.93880202
36 9.639069570000002 65.17614436999999
37 9.64605953 72.92431712999998
38 9.68085863 80.21900130999997
39 9.68723824 87.57527448999997
40 9.720322629999998 95.09150340999999
41 9.75799372 102.74833037999998
42 9.798595449999999 111.06494810999999
43 10.3453069 119.36373093999997
44 10.346764120000001 127.81467225999997
45 10.394767800000002 136.26560548999996

==> sections/data/profiling_time_storesales.txt <==
cellnum ours en
1 0.0 0.0
2 0.00129247 0.00170898
3 0.00335265 0.0046749
4 0.004554279999999999 0.00687241
5 0.007158759999999999 0.009839520000000001
6 0.00900174 0.01251958
7 0.01049925 0.014838210000000001
8 0.01196314 0.0172913
9 0.013417730000000001 0.0195272
10 0.015030400000000001 0.022039890000000003
11 0.027662759999999998 0.03586531
12 0.18812919 0.19403171000000002
13 0.19118739 0.35937619000000004
14 0.19303967000000002 0.52534961
15 0.19467832000000002 0.6916840000000001
16 0.19612315 0.87625336
17 0.19803645999999997 1.04106139
18 0.19955064999999997 1.2064969500000002
19 0.20102169999999994 1.3716790700000001
20 0.24537995999999992 1.41741706
21 0.24735382999999994 1.46383788
22 0.24878242999999994 1.5083828199999998
23 0.24962977999999994 1.5534844599999997
24 0.25154832999999993 1.6016976999999997
25 0.25244215999999997 1.6500082199999997
26 0.40955309 1.8535599999999999
27 0.41045885000000004 2.0523312399999996
28 0.56930928 2.2561707899999996
29 0.7236793499999999 2.45759968
30 0.8819973999999998 2.66446641
31 1.03730756 2.8669174100000006
32 1.19093805 3.0695627200000004
33 1.34449154 3.2820005900000004
34 1.50063021 3.4840250500000005
35 1.68075998 3.6739540600000007
36 1.8362918599999998 3.860345900000001
37 1.8385670899999997 4.0459552400000005
38 1.9094792199999997 4.2848942800000005
39 1.9104035699999997 4.707449010000001
40 1.9133868999999997 4.941436820000001
41 2.14323909 5.17451269

==> sections/data/profiling_time_storesales_en.txt <==
cellnum en
1 0.0005486
2 0.0019414399999999998
3 0.0028901100000000004
4 0.00466919
5 0.0059447300000000005
6 0.0070767500000000014
7 0.008198990000000001
8 0.009286420000000002
9 0.010516900000000001
10 0.046299
11 7.58969857
12 15.15557315
13 22.653925689999998
14 30.150134839999993
15 37.665931979999996
16 45.161432299999994
17 52.85540989
18 60.58344534
19 60.83391645
20 61.08160402999999
21 61.33236862999999
22 61.58144522999999
23 61.828289289999994
24 62.23635579999999
25 62.65188218999999
26 63.06439497999999
27 63.470604699999996
28 63.87635116999999
29 64.27744178999998
30 64.68127994999999
31 65.07858900999999
32 65.47996644999998
33 66.04621676999999
34 66.26009253999999
35 66.46467476
36 66.67384773
37 67.65692859
38 68.43616395000001
39 69.38135343
40 70.35253626
41 71.13765006999999
42 71.55361515
43 71.96278912000001
44 72.58598762000003

==> sections/data/profiling_time_storesales_kishu.txt <==
cellnum ours
1 0.00048494
2 0.0014162
3 0.0017564199999999999
4 0.0029673499999999997
5 0.0037877499999999995
6 0.00430798
7 0.00488472
8 0.005419500000000001
9 0.00609041
10 0.04056095999999999
11 7.584547529999999
12 7.586349249999999
13 7.587310559999999
14 7.5879442899999985
15 7.588430899999998
16 7.589326879999998
17 7.589905519999997
18 7.590435529999996
19 7.839062949999997
20 7.839979909999997
21 7.8404765399999965
22 7.840740699999996
23 7.841609499999996
24 7.841901329999996
25 8.001147059999997
26 8.001445099999998
27 8.16224198
28 8.31566649
29 8.479636950000002
30 8.635850960000003
31 8.794116070000003
32 8.954695270000004
33 9.110989150000002
34 9.321059520000002
35 9.479441220000002
36 9.480472150000002
37 10.297192630000001
38 10.297529750000002
39 10.299316700000004
40 11.239276470000004
41 11.239597150000003

==> sections/data/profiling_time_torchgpu_en.txt <==
cellnum en
1 0.0
2 0.0005815
3 0.0019545499999999998
4 0.00288151
5 0.00414537
6 0.10529946
7 0.14755367
8 0.3110599399999999
9 0.38573620999999997
10 0.46159336999999995
11 0.61389324
12 0.6890947500000001
13 0.7672519400000001
14 0.9248838200000001
15 1.0082356700000001
16 1.0903866100000001
17 1.3017673300000001
18 1.43555735
19 1.59953283
20 1.8158798100000002
21 2.0702655300000004
22 2.31247426
23 2.6410091
24 3.1093533100000004
25 3.5960021
26 4.0713718
27 4.508564949999999

==> sections/data/profiling_time_torchgpu_kishu.txt <==
cellnum ours
1 0.0
2 0.00049305
3 0.00146723
4 0.0019950799999999998
5 0.0028161999999999996
6 0.09757161
7 0.09816956
8 0.09901117
9 0.09989212
10 0.10077498
11 0.10130784
12 0.11702082
13 0.11767313
14 0.12029788000000001
15 0.12281320000000001
16 0.12365578
17 0.18064497000000002
18 0.18131088
19 0.18249487000000003
20 0.18363642
21 0.28878235
22 0.2893474
23 0.28991030999999995
24 0.5753295399999999
25 0.5772328399999999
26 0.5780470399999998
27 0.5789051099999999

==> sections/data/profiling_time_tps.txt <==
cellnum en ours
1 0.0 0.0
2 0.00109004 0.00106024
3 0.00302052 0.0024096900000000004
4 0.00448346 0.0032369900000000004
5 0.0068709800000000005 0.005038010000000001
6 0.00897241 0.00635004
7 0.011573550000000002 0.00810957
8 0.013674500000000003 0.009515289999999997
9 0.016156200000000003 0.011006359999999996
10 0.018280270000000005 0.012441159999999996
11 0.020700230000000003 0.013906729999999997
12 0.022734900000000002 0.015141499999999999
13 0.0254617 0.017230529999999997
14 0.028706100000000002 0.01947548
15 0.0316861 0.02132632
16 0.034383340000000005 0.02260091
17 0.03802304000000001 0.024447469999999995
18 0.04156476 0.026572739999999997
19 0.0496493 0.033493789999999996
20 0.06449155999999999 0.04619839999999999
21 0.08066921999999999 0.047687319999999984
22 0.09440069999999999 0.04854705999999999
23 0.11641864999999998 0.06457642
24 0.13619809999999996 0.06553081
25 0.15645199999999998 0.06834343999999999
26 0.17584710999999997 0.07096771999999998
27 0.19541745999999996 0.07218818999999999
28 0.21594886999999996 0.07472973
29 0.23649362999999995 0.07606869
30 0.25942853 0.07789496999999998
31 0.28061035000000006 0.07933049999999998
32 0.30168441000000007 0.08054357999999998
33 0.32278254000000006 0.08145457999999998
34 0.3434641600000001 0.08243663999999999
35 0.3646114100000001 0.08337863
36 0.40595557000000004 0.11480411
37 0.44550540000000005 0.11578664
38 0.48531916 0.11910875999999998
39 0.5248804399999999 0.12215740999999998
40 0.56478074 0.12348158999999997
41 0.60450771 0.12488849999999997
42 0.64477805 0.12595494999999998
43 0.68436626 0.12690172
44 3.3656433 2.79753074
45 6.85461406 2.7985271
46 10.17916589 2.7995031800000003
47 13.493173170000002 2.8004582900000003
48 16.834812930000002 3.65201697
49 17.62917667 3.65305147
50 18.578732079999998 3.65443024
51 19.327127279999996 4.7460564000000005

==> sections/data/profiling_var_count.txt <==
cellnum profiled total
1 0.0 0.0
2 5.0 5.0
3 1.0 6.0
4 3.0 7.0
5 1.0 7.0
6 9.0 13.0
7 1.0 13.0
8 1.0 13.0
9 1.0 13.0
10 1.0 13.0
11 1.0 13.0
12 1.0 13.0
13 2.0 15.0
14 3.0 16.0
15 9.0 23.0
16 2.0 25.0
17 3.0 25.0
18 3.0 26.0
19 3.0 27.0
20 4.0 28.0
21 5.0 30.0
22 0.0 30.0
23 0.0 30.0
24 5.0 32.0
25 3.0 32.0
26 5.0 34.0
27 14.0 42.0
28 3.0 43.0
29 1.0 43.0
30 2.0 43.0
31 2.0 43.0
32 1.0 43.0
33 2.0 43.0
34 6.0 44.0
35 1.0 44.0
36 5.0 48.0
37 6.0 52.0
38 3.0 52.0
39 3.0 52.0
40 5.0 56.0
41 5.0 58.0
42 8.0 62.0
43 5.0 66.0
44 5.0 67.0

==> sections/data/profiling_var_modify_append_count.txt <==
cellnum created modified
1 0.0 0.0
2 5.0 0.0
3 1.0 0.0
4 1.0 1.0
5 0.0 1.0
6 6.0 1.0
7 0.0 1.0
8 0.0 0.0
9 0.0 1.0
10 0.0 1.0
11 0.0 1.0
12 0.0 1.0
13 2.0 0.0
14 1.0 1.0
15 7.0 0.0
16 2.0 0.0
17 0.0 2.0
18 1.0 0.0
19 1.0 1.0
20 1.0 1.0
21 2.0 1.0
22 0.0 0.0
23 0.0 0.0
24 2.0 1.0
25 0.0 1.0
26 2.0 1.0
27 8.0 4.0
28 1.0 1.0
29 0.0 1.0
30 0.0 1.0
31 0.0 1.0
32 0.0 1.0
33 0.0 0.0
34 1.0 1.0
35 0.0 1.0
36 4.0 0.0
37 4.0 0.0
38 0.0 2.0
39 0.0 2.0
40 4.0 0.0
41 2.0 2.0
42 4.0 0.0
43 4.0 0.0
44 1.0 2.0


==> sections/data/profiling_var_modify_append_size.txt <==
cellnum created modified
1 0.0 0.0
2 1048.0 472.0
3 632.0 472.0
4 689519808.0 600.0
5 472.0 803193704.0
6 28279080.0 600.0
7 472.0 28770328.0
8 472.0 472.0
9 472.0 35837840.0
10 472.0 35837992.0
11 472.0 42979936.0
12 472.0 42979936.0
13 2400.0 472.0
14 30007040.0 15085616.0
15 106885344.0 472.0
16 2184.0 472.0
17 472.0 3118392.0
18 71264.0 472.0
19 536.0 781696.0
20 536.0 42980088.0
21 1080.0 42980088.0
22 472.0 472.0
23 472.0 472.0
24 1176.0 42980088.0
25 472.0 781696.0
26 1256.0 42980088.0
27 49601536.0 11832.0
28 2922232.0 600.0
29 472.0 2922232.0
30 472.0 67337360.0
31 472.0 70256328.0
32 472.0 70256328.0
33 472.0 472.0
34 70256328.0 600.0
35 472.0 70256328.0
36 78479520.0 472.0
37 108198464.0 472.0
38 472.0 78479376.0
39 472.0 108198320.0
40 1482616.0 472.0
41 1461608.0 1304.0
42 2937528.0 472.0
43 76106336.0 472.0
44 10832400.0 7000672.0

==> sections/data/profiling_var_size.txt <==
cellnum profiled total
1 0.0 0.0
2 1048.0 538872.0
3 632.0 543664.0
4 689520096.0 690066432.0
5 803193704.0 803741600.0
6 835129776.0 835705272.0
7 28770328.0 836251888.0
8 28770592.0 837054992.0
9 35837840.0 844124768.0
10 35837992.0 844985416.0
11 42979936.0 852130600.0
12 42979936.0 852147216.0
13 2400.0 852152376.0
14 88071560.0 898351568.0
15 106885464.0 932316416.0
16 2184.0 932341992.0
17 27123264.0 932352016.0
18 6077808.0 932425848.0
19 852536.0 932429096.0
20 72991344.0 932433800.0
21 72987288.0 932443272.0
22 472.0 932446256.0
23 472.0 932447032.0
24 72987352.0 932457944.0
25 852536.0 932460176.0
26 72987432.0 932469592.0
27 856463728.0 1210056240.0
28 8784024.0 1220523704.0
29 2922232.0 1220528792.0
30 100211488.0 1291625488.0
31 76117928.0 1301226568.0
32 70256328.0 1301236536.0
33 70256488.0 1301237200.0
34 114854136.0 1378175944.0
35 70256328.0 1378186448.0
36 78479584.0 1386452848.0
37 178453056.0 1422980144.0
38 78479536.0 1422984840.0
39 108198480.0 1422987768.0
40 1482776.0 1429544920.0
41 1462432.0 1435976408.0
42 3214520.0 1447313352.0
43 76106392.0 1480447512.0
44 20641856.0 1483019056.0

==> sections/data/restore_branch_time_table.txt <==
notebook criu dump en criuinc netezza ours

1 1.187 2.0190 0.2860 5.147 300 0.221
2 13.981 8.381 7.64 24.703 1.329 1.174
3 2.010 2.257 3.880 7.747 0.529 0.445
4 0.918 1.1712 0.4292 7.2363 0.520 0.278
5 9.264 7.258 21.80 17.245 160.130 1.737
6 0 1.9938 1.38 0 0.112 0.153


==> sections/data/restore_undo_time_table.txt <==
notebook criu dump en criuinc netezza ours

1 1.202 1.704 0.1790 5.603 0.438 0.160


2 2.162 2.1927 2.299 6.205 0.881 0.404

3 0.9300 1.172 0.4281 5.561 0.217 0.1555


4 7.523 4.814 20.80 13.617 51.38 0.588

5 0.966 0 2.037 8.127 0.483 0.2166
6 0 1.8299 1.1283 0 5.737 0.2390





==> sections/data/runtime_04.txt <==
1 0.00216103
2 0.00132704
3 0.34400129
4 0.00151777
5 0.00240421
6 0.00275016
7 0.09981298
8 0.31255627
9 0.00321937
10 0.00250316
11 0.00261807
12 0.00259042
13 0.01066685
14 0.00234866
15 0.00235248
16 0.00166535
17 0.78276896
18 0.0014174
19 0.43206859
20 0.00259185
21 0.00401902
22 0.00252271
23 0.0064435
24 0.00239444
25 0.00491357
26 0.45038438
27 0.00135255
28 0.00150013
29 0.26734352
30 0.00299335
31 0.00243354
32 0.00335693
33 0.30964875
34 0.35463285
35 0.00172782
36 0.3570776
37 0.39113903
38 0.60728979
39 0.00341725
40 0.00331545
41 0.00339556
42 0.55079293
43 0.00320697
44 0.00341511
45 0.67010832
46 0.50682974
47 0.00268817
48 0.02060652
49 1.86843491
50 0.3109529
51 0.02361321
52 0.00140047
53 0.00147939
54 0.00381732
55 0.10958457
56 0.2986362
57 0.00256991
58 0.00265408
59 0.42879868
60 0.01204491
61 0.48039079
62 0.00270724
63 0.00261831
64 0.00146723
65 0.0015049
66 0.00138903
67 0.00190806
68 0.00150609
69 0.00239086
70 0.00268269
71 0.00158405
72 0.0016439
73 0.00158811
74 0.25665689
75 0.00259948
76 0.00271606
77 0.44058943
78 0.00280643
79 0.3564229
80 0.00298905
81 0.18681526

==> sections/data/runtime_clustering.txt <==
cellnum time
1 0.00182724
2 0.0156846
3 0.37186742
4 0.00443554
5 0.01006508
6 0.00545502
7 0.00210881
8 0.00496101
9 4.52783728
10 0.00169897
11 0.00179815
12 0.54970074
13 33.2595942
14 97.89468098
15 130.55765033
16 164.05925155
17 170.63926697
18 205.16246724
19 0.00194311
20 247.66284847
21 290.79436564
22 337.20920062
23 0.0107429
24 0.00790668

==> sections/data/runtime_pytorch.txt <==
1 0.0
2 0.0012579
3 0.58611631
4 0.00302911
5 0.00281787
6 0.04555702
7 0.00107431
8 0.00170183
9 0.00174999
10 0.00168395
11 0.00130987
12 0.00095296
13 0.00109529
14 0.15702701
15 0.11815214
16 0.00665879
17 0.3369379
18 0.01888108
19 37.65023732
20 0.41318917
21 0.00145006
22 0.00138021
23 0.00142217
24 567.69675994
25 48.05680203
26 0.00194001
27 0.004035

==> sections/data/runtime_qiskit.txt <==
1 4.13829684
2 0.30332804
3 0.00126481
4 0.00136447
5 0.12673783
6 0.00328875
7 0.11228037
8 0.00252509
9 0.13160253
10 0.00126004
11 0.07126403
12 0.00190496
13 0.19358635
14 0.07700825
15 0.00197601
16 0.18627429
17 0.35934949
18 0.00150871
19 0.00198793
20 0.08512092
21 0.37104368
22 0.0014236
23 0.00461626
24 0.13736486
25 0.00457501
26 0.00247455
27 0.00127459
28 0.00270963
29 0.07415986
30 0.00141573
31 0.00127697
32 0.0014317
33 0.00128365
34 1.71269035
35 0.00168872
36 0.00291562
37 0.06549621
38 0.07887816
39 0.0845921
40 0.01689219
41 0.00298238
42 0.0017004
43 0.09705424
44 0.00542402
45 0.00308442
46 0.08808708
47 0.00589228
48 0.00304747
49 0.09015059
50 0.00503302
51 0.07818961
52 0.09225178
53 0.10719752
54 0.00548363
55 0.11060596
56 0.00509858
57 0.11354184
58 0.00537896
59 0.11523557
60 0.00528717
61 0.00138235
62 0.11294699
63 0.00174546
64 0.00157309
65 0.10972261
66 0.05628872
67 0.00316429
68 0.46648288
69 0.00278902
70 0.00252938
71 0.00153971
72 0.00236368
73 0.14771271
74 0.13075876
75 0.22115374
76 0.06689334
77 0.00184107
78 0.47931862
79 0.02513528
80 35.14196777
81 0.10828161
82 0.10280752
83 0.09982538
84 0.00290227
85 0.0290072

==> sections/data/runtime_ray.txt <==
1 0.02304912
2 0.01035476
3 0.01054716
4 0.35560179
5 0.00280023
6 0.10800457
7 0.00136232
8 0.00158
9 0.00142527
10 2195.6583879
11 0.00181437
12 3.48299551
13 0.05812597
14 0.00137138
15 0.01133752
16 0.00196195
17 0.00157952
18 225.69127989
19 0.00150967
20 1.78059149

==> sections/data/runtime_sklearn.txt <==
1 0.2311058
2 0.00134516
3 1.72965717
4 0.09317708
5 19.36296248
6 0.01604629
7 0.14720774
8 0.00815845
9 0.14130211
10 0.00819564
11 0.00647569
12 0.00149035
13 0.68861675
14 0.01217961
15 0.00142264
16 0.3431282
17 0.00334096
18 0.00685024
19 1.82475519
20 0.42953539
21 0.00140023
22 0.00127435
23 0.6444881
24 0.00695848
25 0.63384414
26 481.518924
27 0.01818228
28 0.00471854
29 0.0168674
30 0.01421928
31 0.00546527
32 0.7151525
33 0.75790167
34 0.00552154
35 0.00509262
36 0.00837708
37 0.03885269
38 0.19206834
39 0.01193738
40 0.01159477
41 0.00209689
42 0.00171852
43 0.22985172
44 0.00559616

==> sections/data/runtime_storesales.txt <==
1 0.18330908
2 1.36454606
3 0.00543284
4 1.92799306
5 0.12489605
6 0.05952144
7 0.86839366
8 0.05432892
9 0.10516882
10 0.9460659
11 4.44813061
12 3.16695499
13 1.91636992
14 0.78642797
15 0.18616676
16 0.87939167
17 0.04338288
18 0.31164408
19 0.99138284
20 1.89982271
21 0.24099374
22 0.00144362
23 0.52264285
24 0.00163865
25 31.21938562
26 0.00285864
27 474.91838765
28 0.07420206
29 6.2719233
30 0.28547812
31 0.19523335
32 0.28090739
33 0.20702529
34 31.50473142
35 0.67619181
36 23.48718452
37 47.02387238
38 0.00200176
39 13.91295838
40 0.25487089
41 0.00173259

==> sections/data/runtime_tps.txt <==
1 0.00184417
2 0.2926507
3 0.00128317
4 0.42711258
5 0.00842142
6 0.23311615
7 0.0072453
8 0.02187967
9 0.01070976
10 0.01396823
11 0.01285267
12 0.07921147
13 0.03886294
14 0.05135274
15 0.01366949
16 0.04660916
17 0.05556345
18 0.03474903
19 0.22665572
20 3.48825622
21 0.00168991
22 14.10047293
23 0.00180149
24 0.01847339
25 0.00480294
26 0.00225139
27 0.0184226
28 0.00258875
29 0.00575042
30 0.00258088
31 0.00240374
32 0.00160074
33 0.0012958
34 0.00127554
35 16.96501231
36 0.00181675
37 0.00415134
38 0.00438595
39 0.00244904
40 0.00241518
41 0.00151753
42 0.00124288
43 78.08885074
44 0.0020082
45 0.00171018
46 0.00164914
47 28.93515444
48 0.00187588
49 0.0024631

==> sections/data/undo_far_time.txt <==
cell qiskit hwlm
50 0.0368 0.0370
100 0.0357 0.0368
150 0.0390 0.0389
200 0.0413 0.0417
250 0.0428 0.0431
300 0.0467 0.0449
350 0.0495 0.0474
400 0.0522 0.0491
450 0.0525 0.0526
500 0.0547 0.0561
550 0.0564 0.0587
600 0.0597 0.0618
650 0.0634 0.0636
700 0.0676 0.0662
750 0.0684 0.0706
800 0.0729 0.0736
850 0.0740 0.0777
900 0.0758 0.0810
950 0.0799 0.0815

==> sections/data/undo_far_time_old.txt <==
cell qiskit hwlm
50 0.0368 0.0370
100 0.0357 0.0368
150 0.0390 0.0389
200 0.0413 0.0417
250 0.0428 0.0431
300 0.0467 0.0449
350 0.0495 0.0474
400 0.0522 0.0491
450 0.0525 0.0526
500 0.0547 0.0561
550 0.0564 0.0587
600 0.0597 0.0618
650 0.0634 0.0636
700 0.0676 0.0662
750 0.0684 0.0706
800 0.0729 0.0736
850 0.0740 0.0777
900 0.0758 0.0810
950 0.0799 0.0815

==> sections/data/undo_large_time.txt <==
cell qiskit hwlm
50 0.0053 0.0067
100 0.0095 0.0103
150 0.0124 0.0129
200 0.0169 0.0169
250 0.0206 0.0208
300 0.0234 0.0246
350 0.0276 0.0281
400 0.0304 0.0317
450 0.0344 0.0352
500 0.0382 0.0405
550 0.0418 0.0430
600 0.0465 0.0478
650 0.0482 0.0500
700 0.0512 0.0529
750 0.0567 0.0585
800 0.0594 0.0603
850 0.0640 0.0647
900 0.0676 0.0678
950 0.0726 0.0719
1000 0.0799 0.0815

==> sections/plots/vs_baselines_migration1.txt <==
Method pkl ds criu ours
0.7	0.263 0 0 0
0.9 0 0.172 0 0
1.1 0 0 0 0
1.3 0 0 0 0.135

1.7 0.134 0 0 0
1.9 0 0.089 0 0
2.1 0 0 0 0
2.3 0 0 0 0.041

4.7 0 \textcolor{red}{error}
4.9 105.53 105.53s
5.1 66.95 66.95s
5.3 38.30 38.30s

        5.7 0 \textcolor{red}{error}
        5.9 34.45 34.45s
        6.1 32.46 32.46s
        6.3 26.75 26.75s

        6.7 0 \textcolor{red}{error}
        6.9 214.56 214.56s
        7.1 204 204.00s
        7.3 194.88 194.88s

        7.7 0 \textcolor{red}{error}
        7.9 24.22 24.22s
        8.1 17.17 17.17s
        8.3 12.68 12.68s

        8.7 0 \textcolor{red}{error}
        8.9 20.89 20.89s
        9.1 15.68 15.68s
        9.3 15.31 15.31s

        9.7 0 \textcolor{red}{error}
        9.9 0 \textcolor{red}{error}
        10.1 0 \textcolor{red}{error}
        10.3 9.39 9.39s

        10.7 0 \textcolor{red}{error}
        10.9 0 \textcolor{red}{error}
        11.1 0 \textcolor{red}{error}
        11.3 2.70 2.70s

        11.7 0 \textcolor{red}{error}
        11.9 0 \textcolor{red}{error}
        12.1 0 \textcolor{red}{error}
        12.3 20.44 20.44s

        12.7 0 \textcolor{red}{error}
        12.9 0 \textcolor{red}{error}
        13.1 0 \textcolor{red}{error}
        13.3 3.51 3.51s

        13.7 0 \textcolor{red}{error}
        13.9 0 \textcolor{red}{error}
        14.1 0 \textcolor{red}{error}
        14.3 17.09 17.09s

        14.7 0 \textcolor{red}{error}
        14.9 0 \textcolor{red}{error}
        15.1 0 \textcolor{red}{error}
        15.3 6.13 6.13s
        
        15.7 0 \textcolor{red}{error}
        15.9 2.20 2.20s
        16.1 3.09 3.09s
        16.3 0.15 0.15s

        16.7 0 \textcolor{red}{error}
        16.9 18.75 18.75s
        17.1 7.00 7.00s
        17.3 5.84 5.84s

        17.7 0 \textcolor{red}{error}
        17.9 20.64 20.64s
        18.1 0 \textcolor{red}{error}
        18.3 8.66 8.66s

        18.7 0 \textcolor{red}{error}
        18.9 18.20 18.20s
        19.1 11.93 11.93s
        19.3 10.51 10.51s

        19.7 0 \textcolor{red}{error}
        19.9 39.63 39.63s
        20.1 20.57 20.57s
        20.3 16.73 16.73s

==> sections/testdata/percentage_04_en.txt <==
cellnum en
1 0.588261
2 1.322130
3 0.007453
4 1.380927
5 1.126441
6 0.956828
7 0.028000
8 0.009293
9 0.900394
10 1.188494
11 1.268465
12 1.323886
13 0.390792
14 1.816874
15 1.758383
16 2.321272
17 0.046799
18 10.613779
19 0.125397
20 28.583737
21 57.037342
22 30.601048
23 13.580922
24 33.860372
25 1.610074
26 0.016027
27 4.788466
28 4.339797
29 0.026135
30 2.370287
31 2.997354
32 2.216978
33 0.026000
34 0.027106
35 5.853590
36 0.031539
37 0.027778
38 0.018340
39 3.277267
40 3.371711
41 3.352407
42 0.022608
43 3.722177
44 3.710970
45 0.026462
46 0.049874
47 10.289669
48 1.583616
49 0.020348
50 0.129680
51 1.670278
52 28.516698
53 26.878592
54 10.584659
55 0.377098
56 0.150616
57 16.154305
58 15.850317
59 0.124636
60 4.473098
61 0.374731
62 21.150711
63 22.575417
64 38.759288
65 38.828367
66 41.554826
67 31.547231
68 41.026439
69 26.320320
70 23.100392
71 39.250680
72 39.136377
73 40.950803
74 0.260386
75 25.918899
76 24.765053
77 0.155462
78 24.479609
79 0.191901
80 22.884689
81 0.379578

==> sections/testdata/percentage_04_ipyflow.txt <==
cellnum ipyflow
1 27.335011
2 547.313327
3 0.334520
4 13.841369
5 44.687084
6 28.312856
7 7.333614
8 0.000000
9 7.107745
10 21.197324
11 12.186707
12 46.350537
13 1.266584
14 9.663898
15 91.318487
16 1135.382817
17 0.061571
18 1223.506318
19 0.033263
20 28.109080
21 6.418227
22 149.946707
23 2.337231
24 28.399954
25 168.069481
26 0.086562
27 60.208117
28 331.361186
29 0.242174
30 6.040373
31 23.464960
32 191.514765
33 2.720832
34 0.717350
35 444.864628
36 2.329705
37 4.745317
38 0.125091
39 23.507524
40 21.221983
41 428.373988
42 0.128638
43 23.731234
44 493.247857
45 0.306157
46 0.047932
47 190.501160
48 174.247997
49 0.444927
50 0.039392
51 0.751457
52 65.551788
53 40.128855
54 34.114920
55 8.022894
56 0.051651
57 14.433179
58 495.748194
59 0.328093
60 105.602979
61 0.069192
62 12.291251
63 25.186150
64 42.695260
65 16.814776
66 187.028727
67 38.367815
68 14.203104
69 27.815335
70 47.867594
71 29.802285
72 33.148290
73 268.309814
74 0.061506
75 47.039765
76 204.404127
77 0.293363
78 286.482551
79 0.375202
80 296.534229
81 0.739908

==> sections/testdata/percentage_04_kishu.txt <==
cellnum ours
1 0.596202
2 0.762675
3 0.004925
4 0.694782
5 0.483835
6 0.467184
7 0.014525
8 0.005691
9 0.456717
10 0.573579
11 0.591294
12 0.607913
13 0.153419
14 0.526040
15 0.540387
16 0.536584
17 0.030204
18 0.786207
19 0.087569
20 0.521662
21 0.427181
22 0.601932
23 0.524681
24 0.550037
25 0.574362
26 0.004291
27 0.916979
28 0.828195
29 0.006591
30 0.500199
31 0.545214
32 0.516195
33 0.008123
34 0.009475
35 0.618456
36 0.006828
37 0.007518
38 0.004236
39 0.500733
40 0.566158
41 0.515938
42 0.004060
43 0.533270
44 0.511167
45 0.009678
46 0.005224
47 0.627936
48 0.170323
49 0.003782
50 0.006855
51 0.079109
52 1.035752
53 1.146817
54 0.508710
55 0.020723
56 0.009721
57 0.622139
58 0.748926
59 0.032479
60 0.188598
61 0.034549
62 0.754562
63 0.784739
64 1.162660
65 1.005854
66 0.995191
67 1.060601
68 0.889343
69 0.713107
70 0.685122
71 1.140280
72 0.821175
73 1.030917
74 0.011031
75 0.675504
76 0.814783
77 0.008749
78 0.805878
79 0.010016
80 0.744200
81 0.082654

==> sections/testdata/percentage_clustering_en.txt <==
cellnum en
1 0.454855
2 0.079667
3 0.007417
4 0.446841
5 0.198385
6 0.506599
7 0.914867
8 0.512545
9 0.001024
10 1.491857
11 1.474944
12 0.049797
13 0.000585
14 0.000153
15 0.000117
16 0.000104
17 0.000109
18 0.000067
19 5.545404
20 0.000059
21 0.000057
22 0.000043
23 1.055239
24 1.411241

==> sections/testdata/percentage_clustering_ipyflow.txt <==
cellnum ipyflow
1 0.000000
2 2.263628
3 0.063568
4 7.655127
5 4.753197
6 12.881549
7 15.701657
8 27.041015
9 0.002967
10 11.862621
11 165.156328
12 7.618242
13 0.000000
14 0.000000
15 0.000000
16 0.000000
17 0.000000
18 0.000071
19 0.000000
20 0.000000
21 0.000000
22 0.000086
23 4.936795
24 3.416335

==> sections/testdata/percentage_clustering_kishu.txt <==
cellnum ours
1 0.443894
2 0.068449
3 0.005543
4 0.293324
5 0.132865
6 0.380506
7 0.550026
8 0.288062
9 0.000885
10 0.547567
11 0.473481
12 0.039815
13 0.000135
14 0.000048
15 0.000058
16 0.000030
17 0.000036
18 0.000030
19 0.577183
20 0.000018
21 0.000024
22 0.000018
23 0.120310
24 0.182193

==> sections/testdata/percentage_qiskit_en.txt <==
cellnum en
1 0.000034
2 0.000792
3 0.193586
4 0.687571
5 0.007925
6 0.493552
7 0.012741
8 0.678693
9 0.013571
10 1.146456
11 0.027471
12 1.294993
13 0.015528
14 0.037867
15 1.875972
16 0.024245
17 0.010302
18 2.458126
19 2.460424
20 0.137767
21 0.033026
22 27.358015
23 2.878939
24 0.103950
25 3.321593
26 7.068493
27 12.184389
28 5.787056
29 0.203251
30 10.719092
31 12.101561
32 12.541748
33 12.228419
34 0.013447
35 11.524208
36 8.012598
37 0.342360
38 0.254662
39 0.277750
40 1.374590
41 7.031173
42 12.420372
43 0.230692
44 3.915782
45 7.176160
46 0.248999
47 3.763451
48 7.159667
49 0.266194
50 4.426382
51 0.285293
52 0.261307
53 0.190853
54 3.853345
55 2.075203
56 4.574752
57 0.205462
58 4.349010
59 0.204701
60 4.497521
61 16.204384
62 0.220219
63 13.350658
64 14.816272
65 0.217246
66 0.425792
67 7.531200
68 0.053770
69 8.821855
70 9.995394
71 17.075066
72 11.977112
73 0.229158
74 0.354019
75 1.172916
76 0.865310
77 30.464355
78 0.114281
79 2.281375
80 0.001648
81 0.558362
82 0.563847
83 0.536095
84 20.416739


==> sections/testdata/percentage_qiskit_ipyflow.txt <==
cellnum ipyflow
1 0.043364
2 0.079082
3 9.018477
4 17.425121
5 0.971763
6 30.125017
7 1.664969
8 15.020685
9 1.716767
10 10.591315
11 2.177502
12 12.637952
13 2.425052
14 1.988885
15 10.858367
16 0.171141
17 1.053841
18 9.269138
19 22.566609
20 1.444243
21 0.874635
22 13.746415
23 5.402542
24 2.750541
25 6.487108
26 6.742451
27 15.926995
28 7.478831
29 1.703584
30 21.220774
31 15.457990
32 17.236180
33 10.822400
34 0.093724
35 14.583076
36 25.143191
37 1.657214
38 1.858517
39 1.910974
40 3.857900
41 30.438384
42 15.605452
43 1.435812
44 8.058070
45 29.298998
46 1.914141
47 7.524435
48 33.075456
49 1.873027
50 8.644475
51 2.225018
52 2.463161
53 2.378983
54 8.189996
55 2.432450
56 8.671501
57 2.429802
58 8.338684
59 2.537551
60 8.363186
61 13.442920
62 2.540172
63 20.173228
64 15.846123
65 2.058467
66 2.007484
67 8.441007
68 1.591498
69 7.344334
70 7.719963
71 10.187656
72 40.432752
73 1.888000
74 2.344157
75 2.610958
76 0.591319
77 48.603554
78 1.708231
79 11.007920
80 0.216814
81 1.311978
82 1.525640
83 1.630290
84 13.578573

==> sections/testdata/percentage_qiskit_kishu.txt <==
cellnum ours
1 0.000042
2 0.000814
3 0.113290
4 0.717282
5 0.012226
6 0.479702
7 0.011129
8 0.693892
9 0.011767
10 0.135861
11 0.011335
12 0.524909
13 0.002855
14 0.010743
15 0.472493
16 0.003117
17 0.001556
18 0.127215
19 0.685537
20 0.094739
21 0.025187
22 27.152353
23 0.908892
24 0.014189
25 1.270364
26 0.298297
27 1.364941
28 0.517377
29 0.021637
30 3.756479
31 1.056008
32 2.122568
33 0.331539
34 0.007472
35 2.479031
36 0.608797
37 0.022347
38 0.014684
39 0.040588
40 0.600162
41 0.920060
42 2.024259
43 0.047999
44 1.939475
45 0.915825
46 0.046960
47 1.646515
48 1.094977
49 0.036280
50 1.607198
51 0.014685
52 0.013995
53 0.042011
54 1.383697
55 0.036869
56 1.649289
57 0.047057
58 2.182751
59 0.051466
60 1.568949
61 0.299584
62 0.023680
63 0.258299
64 2.961344
65 0.027813
66 0.133431
67 0.173600
68 0.001299
69 0.151734
70 0.224624
71 0.322230
72 1.468232
73 0.047479
74 0.055990
75 0.104053
76 0.009609
77 0.241256
78 0.001929
79 0.708769
80 0.000058
81 0.006308
82 0.017588
83 0.019040
84 0.213833

==> sections/testdata/percentage_sklearn_en.txt <==
cellnum en
1 0.004502
2 1.651722
3 0.000991
4 0.042471
5 0.000134
6 0.186203
7 0.019997
8 0.378446
9 0.017102
10 0.330501
11 0.407901
12 12.879579
13 0.067361
14 3.426290
15 24.671259
16 0.097803
17 9.875326
18 4.825701
19 0.024158
20 0.091356
21 22.836234
22 26.743249
23 0.049626
24 4.839343
25 5.341686
26 0.009391
27 385.466028
28 1485.853677
29 420.318029
30 499.330324
31 1299.274792
32 9.922254
33 9.418433
34 1310.747065
35 1521.451190
36 870.790798
37 189.337551
38 39.133097
39 641.416037
40 717.273196
41 3957.662457
42 4917.569374
43 36.766891
44 36.766891

==> sections/testdata/percentage_sklearn_ipyflow.txt <==
cellnum ipyflow
1 8.541474
2 9.346669
3 0.020857
4 0.222544
5 0.033032
6 5.984427
7 1.429170
8 21.661229
9 0.773258
10 21.819284
11 9.587640
12 24.149010
13 1.217018
14 9.514654
15 20.364557
16 0.105438
17 7.939983
18 4.469339
19 0.035354
20 0.196550
21 4.469614
22 4.692413
23 0.117393
24 4.040810
25 0.097925
26 0.010913
27 2.124570
28 5.732810
29 1.969568
30 2.207496
31 8.436634
32 0.012317
33 0.135894
34 8.358472
35 17.117372
36 10.539953
37 1.227369
38 0.288899
39 7.363398
40 7.586920
41 118.038396
42 51.645150
43 1.481910
44 12.405634

==> sections/testdata/percentage_sklearn_kishu.txt <==
cellnum ours
1 0.003289
2 1.707723
3 0.000752
4 0.033791
5 0.000063
6 0.081349
7 0.008526
8 0.162221
9 0.006842
10 0.141412
11 0.143402
12 11.538672
13 0.020455
14 1.163297
15 0.761528
16 0.017035
17 0.606433
18 0.272414
19 0.003814
20 0.015630
21 0.587439
22 0.638726
23 0.010340
24 0.293395
25 0.011099
26 0.006743
27 42.282402
28 0.216058
29 48.487213
30 56.538079
31 0.234742
32 0.002154
33 5.135338
34 0.236798
35 1.372567
36 4.154085
37 0.164200
38 0.172253
39 3.155725
40 3.501728
41 260.724907
42 0.847951
43 0.208846
44 0.208846

==> sections/testdata/percentage_storesales_en.txt <==
cellnum en
1 0.002993
2 0.001021
3 0.174618
4 0.000923
5 0.010213
6 0.019019
7 0.001292
8 0.020016
9 0.011700
10 0.037822
11 1.695858
12 2.389006
13 3.912790
14 9.531972
15 40.371316
16 8.523506
17 177.350549
18 24.797633
19 0.252648
20 0.130374
21 1.040544
22 172.536124
23 0.472300
24 249.026034
25 0.013310
26 144.303861
27 0.000855
28 5.468129
29 0.063950
30 1.414603
31 2.035047
32 1.428860
33 2.735175
34 0.006789
35 0.302551
36 0.008906
37 0.020906
38 389.275118
39 0.067936
40 3.810489
41 453.144604

==> sections/testdata/percentage_storesales_ipyflow.txt <==
cellnum ipyflow
1 0.184571
2 23.256763
3 85.264997
4 0.203078
5 1.806464
6 12.666794
7 0.817230
8 7.916427
9 314.812367
10 2.807513
11 1.313513
12 0.132758
13 4.527091
14 1.126038
15 1.328801
16 9.702562
17 24.075639
18 11.962997
19 0.871782
20 0.003506
21 36.537780
22 78.938479
23 6.341472
24 259.149276
25 0.171612
26 2888.141870

==> sections/testdata/percentage_storesales_kishu.txt <==
cellnum ours
1 0.002645
2 0.000682
3 0.062623
4 0.000628
5 0.006569
6 0.008740
7 0.000664
8 0.009843
9 0.006379
10 0.036436
11 1.695990
12 0.000569
13 0.000502
14 0.000806
15 0.002614
16 0.001019
17 0.013338
18 0.001701
19 0.250789
20 0.000483
21 0.002061
22 0.182984
23 0.001662
24 0.178092
25 0.005101
26 0.104259
27 0.000339
28 2.067658
29 0.026144
30 0.547201
31 0.810646
32 0.571645
33 0.754951
34 0.006668
35 0.234226
36 0.000044
37 0.017368
38 0.168412
39 0.000128
40 3.687984
41 0.185087

==> sections/testdata/percentage_tps_en.txt <==
cellnum en
1 0.585521
2 0.006877
3 1.106276
4 0.005453
5 0.253355
6 0.011494
7 0.298003
8 0.115059
9 0.212890
10 0.188796
11 0.165653
12 0.033521
13 0.084311
14 0.060365
15 0.197563
16 0.078673
17 0.063939
18 0.228930
19 0.067206
20 0.004462
21 8.240267
22 0.001459
23 9.237165
24 0.921982
25 3.472627
26 7.561147
27 1.182710
28 6.843979
29 4.151538
30 7.026979
31 7.392767
32 11.020422
33 13.588833
34 13.930649
35 0.001543
36 13.661285
37 5.889910
38 5.497117
39 9.790579
40 10.025273
41 27.062766
42 34.146257
43 0.010425
44 383.691385
45 451.291273
46 466.896861
47 0.011994
48 154.883745
49 117.112878

==> sections/testdata/percentage_tps_ipyflow.txt <==
cellnum ipyflow
1 0.0001
2 0.0001
3 19.679469
4 0.278795
5 6.529926
6 2.042686
7 10.652312
8 12.992167
9 11.113471
10 4.708416
11 9.566223
12 4.757646
13 3.356773
14 8.960815
15 12.239196
16 6.325102
17 2.069067
18 2.681821
19 0.031381
20 0.000000
21 7.690608
22 0.032315
23 13.486904
24 1.626421
25 20.319692
26 7.336535
27 0.0001
28 26.811556
29 5.451758
30 27.173407
31 19.609867
32 11.755156
33 12.489652
34 9.678126
35 0.242896
36 13.372963
37 11.286136
38 23.441336
39 6.303727
40 29.065254
41 12.454552
42 9.977333
43 0.026960
44 12.259526
45 11.264720
46 7.780258
47 0.164441
48 12.798025
49 28.905264

==> sections/testdata/percentage_tps_kishu.txt <==
cellnum ours
1 0.587457
2 0.004838
3 0.660723
4 0.004277
5 0.161968
6 0.007274
7 0.175624
8 0.069238
9 0.120392
10 0.103657
11 0.095274
12 0.026057
13 0.054030
14 0.035192
15 0.091429
16 0.040421
17 0.039996
18 0.188744
19 0.056306
20 0.000419
21 0.526105
22 0.001037
23 0.543805
24 0.150369
25 0.492280
26 0.542412
27 0.122751
28 0.522565
29 0.329658
30 0.548638
31 0.505454
32 0.582962
33 0.834411
34 0.745794
35 0.001095
36 0.554204
37 0.807031
38 0.709773
39 0.539334
40 0.568707
41 0.698200
42 0.782280
43 0.009928
44 0.525471
45 0.592078
46 0.616455
47 0.010453
48 0.575122
49 0.584455
